A multi-field decomposed model order reduction approach for thermo-mechanically coupled gradient-extended damage simulations

Numerical simulations are crucial for comprehending how engineering structures behave under extreme conditions, particularly when dealing with thermo-mechanically coupled issues compounded by damage-induced material softening. However, such simulations often entail substantial computational expenses. To mitigate this, the focus has shifted towards employing model order reduction (MOR) techniques, which hold promise for accelerating computations. Yet, applying MOR to highly nonlinear, multi-physical problems influenced by material softening remains a relatively new area of research, with numerous unanswered questions. Addressing this gap, this study proposes and investigates a novel multi-field decomposed MOR technique, rooted in a snapshot-based Proper Orthogonal Decomposition-Galerkin (POD-G) projection approach. Utilizing a recently developed thermo-mechanically coupled gradient-extended damage-plasticity model as a case study, this work demonstrates that splitting snapshot vectors into distinct physical fields (displacements, damage, temperature) and projecting them onto separate lower-dimensional subspaces can yield more precise and stable outcomes compared to conventional methods. Through a series of numerical benchmark tests, our multi-field decomposed MOR technique demonstrates its capacity to significantly reduce computational expenses in simulations involving severe damage, while maintaining a high level of accuracy.

==> Asy-FU.txt <==
u2912pre	f2912pre	u4663pre	f4663pre	u6718pre	f6718pre	u8979pre	f8979pre
0.000000E+00	0.000000E+00	0.000000E+00	0.000000E+00	0.000000E+00	0.000000E+00	0.000000E+00	0.000000E+00
1.500000E-02	6.547301E+02	1.500000E-02	6.546081E+02	1.500000E-02	6.545157E+02	1.500000E-02	6.544284E+02
3.000000E-02	1.309290E+03	3.000000E-02	1.309053E+03	3.000000E-02	1.308837E+03	3.000000E-02	1.308655E+03
4.500000E-02	1.953882E+03	4.500000E-02	1.953339E+03	4.500000E-02	1.952941E+03	4.500000E-02	1.952633E+03
6.000000E-02	2.572232E+03	6.000000E-02	2.571385E+03	6.000000E-02	2.570703E+03	6.000000E-02	2.570205E+03
7.500000E-02	3.014790E+03	7.500000E-02	3.010077E+03	7.500000E-02	3.007033E+03	7.500000E-02	3.004629E+03
9.000000E-02	3.170092E+03	9.000000E-02	3.160418E+03	9.000000E-02	3.154680E+03	9.000000E-02	3.149435E+03
1.050000E-01	3.255099E+03	1.050000E-01	3.243297E+03	1.050000E-01	3.236345E+03	1.050000E-01	3.229425E+03
1.200000E-01	3.317881E+03	1.200000E-01	3.305289E+03	1.200000E-01	3.297676E+03	1.200000E-01	3.289962E+03
1.350000E-01	3.370622E+03	1.350000E-01	3.357608E+03	1.350000E-01	3.349360E+03	1.350000E-01	3.341293E+03
1.500000E-01	3.417014E+03	1.500000E-01	3.403986E+03	1.500000E-01	3.395117E+03	1.500000E-01	3.386962E+03
1.650000E-01	3.458787E+03	1.650000E-01	3.445980E+03	1.650000E-01	3.436639E+03	1.650000E-01	3.428474E+03
1.800000E-01	3.497099E+03	1.800000E-01	3.484657E+03	1.800000E-01	3.474950E+03	1.800000E-01	3.466802E+03
1.950000E-01	3.532091E+03	1.950000E-01	3.520343E+03	1.950000E-01	3.510360E+03	1.950000E-01	3.502349E+03
2.100000E-01	3.563480E+03	2.100000E-01	3.552602E+03	2.100000E-01	3.542699E+03	2.100000E-01	3.534995E+03
2.250000E-01	3.591384E+03	2.250000E-01	3.581269E+03	2.250000E-01	3.571657E+03	2.250000E-01	3.564287E+03
2.400000E-01	3.616929E+03	2.400000E-01	3.607128E+03	2.400000E-01	3.597862E+03	2.400000E-01	3.590712E+03
2.550000E-01	3.640515E+03	2.550000E-01	3.630948E+03	2.550000E-01	3.621966E+03	2.550000E-01	3.614982E+03
2.700000E-01	3.662388E+03	2.700000E-01	3.653091E+03	2.700000E-01	3.644336E+03	2.700000E-01	3.637461E+03
2.850000E-01	3.682786E+03	2.850000E-01	3.673711E+03	2.850000E-01	3.665125E+03	2.850000E-01	3.658365E+03
3.000000E-01	3.702002E+03	3.000000E-01	3.693084E+03	3.000000E-01	3.684585E+03	3.000000E-01	3.677933E+03
3.150000E-01	3.720140E+03	3.150000E-01	3.711372E+03	3.150000E-01	3.702868E+03	3.150000E-01	3.696391E+03
3.300000E-01	3.737308E+03	3.300000E-01	3.728698E+03	3.300000E-01	3.720167E+03	3.300000E-01	3.713893E+03
3.450000E-01	3.753669E+03	3.450000E-01	3.745182E+03	3.450000E-01	3.736573E+03	3.450000E-01	3.730495E+03
3.600000E-01	3.769273E+03	3.600000E-01	3.760889E+03	3.600000E-01	3.752189E+03	3.600000E-01	3.746278E+03
3.750000E-01	3.784202E+03	3.750000E-01	3.775913E+03	3.750000E-01	3.767112E+03	3.750000E-01	3.761334E+03
3.900000E-01	3.798509E+03	3.900000E-01	3.790298E+03	3.900000E-01	3.781429E+03	3.900000E-01	3.775744E+03
4.050000E-01	3.812235E+03	4.050000E-01	3.804105E+03	4.050000E-01	3.795207E+03	4.050000E-01	3.789590E+03
4.200000E-01	3.825452E+03	4.200000E-01	3.817403E+03	4.200000E-01	3.808466E+03	4.200000E-01	3.802900E+03
4.350000E-01	3.838186E+03	4.350000E-01	3.830228E+03	4.350000E-01	3.821282E+03	4.350000E-01	3.815751E+03
4.500000E-01	3.850535E+03	4.500000E-01	3.842643E+03	4.500000E-01	3.833685E+03	4.500000E-01	3.828168E+03
4.650000E-01	3.862532E+03	4.650000E-01	3.854695E+03	4.650000E-01	3.845721E+03	4.650000E-01	3.840202E+03
4.800000E-01	3.874212E+03	4.800000E-01	3.866414E+03	4.800000E-01	3.857400E+03	4.800000E-01	3.851894E+03
4.950000E-01	3.885600E+03	4.950000E-01	3.877829E+03	4.950000E-01	3.868765E+03	4.950000E-01	3.863272E+03
5.100000E-01	3.896712E+03	5.100000E-01	3.888959E+03	5.100000E-01	3.879842E+03	5.100000E-01	3.874355E+03
5.250000E-01	3.907566E+03	5.250000E-01	3.899825E+03	5.250000E-01	3.890658E+03	5.250000E-01	3.885174E+03
5.400000E-01	3.918183E+03	5.400000E-01	3.910439E+03	5.400000E-01	3.901226E+03	5.400000E-01	3.895746E+03
5.550000E-01	3.928574E+03	5.550000E-01	3.920811E+03	5.550000E-01	3.911565E+03	5.550000E-01	3.906092E+03
5.700000E-01	3.938741E+03	5.700000E-01	3.930964E+03	5.700000E-01	3.921689E+03	5.700000E-01	3.916214E+03
5.850000E-01	3.948712E+03	5.850000E-01	3.940901E+03	5.850000E-01	3.931613E+03	5.850000E-01	3.926132E+03
6.000000E-01	3.958500E+03	6.000000E-01	3.950642E+03	6.000000E-01	3.941333E+03	6.000000E-01	3.935839E+03
6.150000E-01	3.968119E+03	6.150000E-01	3.960203E+03	6.150000E-01	3.950885E+03	6.150000E-01	3.945361E+03
6.300000E-01	3.977578E+03	6.300000E-01	3.969588E+03	6.300000E-01	3.960273E+03	6.300000E-01	3.954719E+03
6.450000E-01	3.986882E+03	6.450000E-01	3.978807E+03	6.450000E-01	3.969506E+03	6.450000E-01	3.963917E+03
6.600000E-01	3.996033E+03	6.600000E-01	3.987873E+03	6.600000E-01	3.978592E+03	6.600000E-01	3.972964E+03
6.750000E-01	4.005037E+03	6.750000E-01	3.996794E+03	6.750000E-01	3.987537E+03	6.750000E-01	3.981870E+03
6.900000E-01	4.013902E+03	6.900000E-01	4.005569E+03	6.900000E-01	3.996342E+03	6.900000E-01	3.990637E+03
7.050000E-01	4.022617E+03	7.050000E-01	4.014207E+03	7.050000E-01	4.005014E+03	7.050000E-01	3.999276E+03
7.200000E-01	4.031184E+03	7.200000E-01	4.022688E+03	7.200000E-01	4.013556E+03	7.200000E-01	4.007783E+03
7.350000E-01	4.039615E+03	7.350000E-01	4.031031E+03	7.350000E-01	4.021957E+03	7.350000E-01	4.016166E+03
7.500000E-01	4.047903E+03	7.500000E-01	4.039248E+03	7.500000E-01	4.030227E+03	7.500000E-01	4.024417E+03
7.650000E-01	4.056059E+03	7.650000E-01	4.047331E+03	7.650000E-01	4.038377E+03	7.650000E-01	4.032549E+03
7.800000E-01	4.064096E+03	7.800000E-01	4.055280E+03	7.800000E-01	4.046401E+03	7.800000E-01	4.040562E+03
7.950000E-01	4.072012E+03	7.950000E-01	4.063114E+03	7.950000E-01	4.054288E+03	7.950000E-01	4.048445E+03
8.100000E-01	4.079814E+03	8.100000E-01	4.070837E+03	8.100000E-01	4.062065E+03	8.100000E-01	4.056203E+03
8.250000E-01	4.087502E+03	8.250000E-01	4.078453E+03	8.250000E-01	4.069733E+03	8.250000E-01	4.063853E+03
8.400000E-01	4.095072E+03	8.400000E-01	4.085962E+03	8.400000E-01	4.077296E+03	8.400000E-01	4.071395E+03
8.550000E-01	4.102527E+03	8.550000E-01	4.093365E+03	8.550000E-01	4.084753E+03	8.550000E-01	4.078832E+03
8.700000E-01	4.109873E+03	8.700000E-01	4.100657E+03	8.700000E-01	4.092105E+03	8.700000E-01	4.086161E+03
8.850000E-01	4.117103E+03	8.850000E-01	4.107842E+03	8.850000E-01	4.099350E+03	8.850000E-01	4.093387E+03
9.000000E-01	4.124227E+03	9.000000E-01	4.114923E+03	9.000000E-01	4.106490E+03	9.000000E-01	4.100506E+03
9.150000E-01	4.131241E+03	9.150000E-01	4.121897E+03	9.150000E-01	4.113527E+03	9.150000E-01	4.107519E+03
9.300000E-01	4.138149E+03	9.300000E-01	4.128771E+03	9.300000E-01	4.120462E+03	9.300000E-01	4.114427E+03
9.450000E-01	4.144954E+03	9.450000E-01	4.135545E+03	9.450000E-01	4.127294E+03	9.450000E-01	4.121232E+03
9.600000E-01	4.151663E+03	9.600000E-01	4.142218E+03	9.600000E-01	4.134026E+03	9.600000E-01	4.127934E+03
9.750000E-01	4.158279E+03	9.750000E-01	4.148798E+03	9.750000E-01	4.140660E+03	9.750000E-01	4.134533E+03
9.900000E-01	4.164805E+03	9.900000E-01	4.155286E+03	9.900000E-01	4.147196E+03	9.900000E-01	4.141032E+03
1.005000E+00	4.171249E+03	1.005000E+00	4.161684E+03	1.005000E+00	4.153638E+03	1.005000E+00	4.147435E+03
1.020000E+00	4.177614E+03	1.020000E+00	4.167994E+03	1.020000E+00	4.159990E+03	1.020000E+00	4.153743E+03
1.035000E+00	4.183905E+03	1.035000E+00	4.174226E+03	1.035000E+00	4.166258E+03	1.035000E+00	4.159959E+03
1.050000E+00	4.190126E+03	1.050000E+00	4.180382E+03	1.050000E+00	4.172441E+03	1.050000E+00	4.166087E+03
1.065000E+00	4.196282E+03	1.065000E+00	4.186465E+03	1.065000E+00	4.178546E+03	1.065000E+00	4.172129E+03
1.080000E+00	4.202375E+03	1.080000E+00	4.192480E+03	1.080000E+00	4.184578E+03	1.080000E+00	4.178088E+03
1.095000E+00	4.208410E+03	1.095000E+00	4.198430E+03	1.095000E+00	4.190536E+03	1.095000E+00	4.183968E+03
1.110000E+00	4.214386E+03	1.110000E+00	4.204319E+03	1.110000E+00	4.196425E+03	1.110000E+00	4.189772E+03
1.125000E+00	4.220309E+03	1.125000E+00	4.210148E+03	1.125000E+00	4.202249E+03	1.125000E+00	4.195503E+03
1.140000E+00	4.226180E+03	1.140000E+00	4.215916E+03	1.140000E+00	4.208008E+03	1.140000E+00	4.201163E+03
1.155000E+00	4.231998E+03	1.155000E+00	4.221627E+03	1.155000E+00	4.213707E+03	1.155000E+00	4.206754E+03
1.170000E+00	4.237766E+03	1.170000E+00	4.227283E+03	1.170000E+00	4.219344E+03	1.170000E+00	4.212278E+03
1.185000E+00	4.243478E+03	1.185000E+00	4.232887E+03	1.185000E+00	4.224921E+03	1.185000E+00	4.217733E+03
1.200000E+00	4.249135E+03	1.200000E+00	4.238437E+03	1.200000E+00	4.230440E+03	1.200000E+00	4.223120E+03
1.215000E+00	4.254730E+03	1.215000E+00	4.243935E+03	1.215000E+00	4.235900E+03	1.215000E+00	4.228439E+03
1.230000E+00	4.260267E+03	1.230000E+00	4.249377E+03	1.230000E+00	4.241303E+03	1.230000E+00	4.233692E+03
1.245000E+00	4.265752E+03	1.245000E+00	4.254762E+03	1.245000E+00	4.246649E+03	1.245000E+00	4.238878E+03
1.260000E+00	4.271185E+03	1.260000E+00	4.260084E+03	1.260000E+00	4.251937E+03	1.260000E+00	4.243994E+03
1.275000E+00	4.276568E+03	1.275000E+00	4.265348E+03	1.275000E+00	4.257166E+03	1.275000E+00	4.249042E+03
1.290000E+00	4.281899E+03	1.290000E+00	4.270553E+03	1.290000E+00	4.262335E+03	1.290000E+00	4.254019E+03
1.305000E+00	4.287178E+03	1.305000E+00	4.275700E+03	1.305000E+00	4.267435E+03	1.305000E+00	4.258924E+03
1.320000E+00	4.292405E+03	1.320000E+00	4.280791E+03	1.320000E+00	4.272472E+03	1.320000E+00	4.263755E+03
1.335000E+00	4.297582E+03	1.335000E+00	4.285825E+03	1.335000E+00	4.277447E+03	1.335000E+00	4.268506E+03
1.350000E+00	4.302708E+03	1.350000E+00	4.290801E+03	1.350000E+00	4.282360E+03	1.350000E+00	4.273177E+03
1.365000E+00	4.307780E+03	1.365000E+00	4.295717E+03	1.365000E+00	4.287209E+03	1.365000E+00	4.277763E+03
1.380000E+00	4.312793E+03	1.380000E+00	4.300574E+03	1.380000E+00	4.291991E+03	1.380000E+00	4.282264E+03
1.395000E+00	4.317750E+03	1.395000E+00	4.305369E+03	1.395000E+00	4.296707E+03	1.395000E+00	4.286678E+03
1.410000E+00	4.322650E+03	1.410000E+00	4.310101E+03	1.410000E+00	4.301354E+03	1.410000E+00	4.291001E+03
1.425000E+00	4.327493E+03	1.425000E+00	4.314769E+03	1.425000E+00	4.305932E+03	1.425000E+00	4.295229E+03
1.440000E+00	4.332280E+03	1.440000E+00	4.319370E+03	1.440000E+00	4.310438E+03	1.440000E+00	4.299357E+03
1.455000E+00	4.337012E+03	1.455000E+00	4.323899E+03	1.455000E+00	4.314868E+03	1.455000E+00	4.303380E+03
1.470000E+00	4.341687E+03	1.470000E+00	4.328356E+03	1.470000E+00	4.319221E+03	1.470000E+00	4.307292E+03
1.485000E+00	4.346305E+03	1.485000E+00	4.332742E+03	1.485000E+00	4.323494E+03	1.485000E+00	4.311088E+03
1.500000E+00	4.350866E+03	1.500000E+00	4.337053E+03	1.500000E+00	4.327684E+03	1.500000E+00	4.314759E+03
1.515000E+00	4.355368E+03	1.515000E+00	4.341285E+03	1.515000E+00	4.331786E+03	1.515000E+00	4.318298E+03
1.530000E+00	4.359809E+03	1.530000E+00	4.345435E+03	1.530000E+00	4.335794E+03	1.530000E+00	4.321694E+03
1.545000E+00	4.364188E+03	1.545000E+00	4.349502E+03	1.545000E+00	4.339706E+03	1.545000E+00	4.324936E+03
1.560000E+00	4.368501E+03	1.560000E+00	4.353479E+03	1.560000E+00	4.343515E+03	1.560000E+00	4.328011E+03
1.575000E+00	4.372747E+03	1.575000E+00	4.357362E+03	1.575000E+00	4.347217E+03	1.575000E+00	4.330904E+03
1.590000E+00	4.376923E+03	1.590000E+00	4.361146E+03	1.590000E+00	4.350805E+03	1.590000E+00	4.333600E+03
1.605000E+00	4.381026E+03	1.605000E+00	4.364823E+03	1.605000E+00	4.354270E+03	1.605000E+00	4.336079E+03
1.620000E+00	4.385053E+03	1.620000E+00	4.368386E+03	1.620000E+00	4.357602E+03	1.620000E+00	4.338321E+03
1.635000E+00	4.389000E+03	1.635000E+00	4.371825E+03	1.635000E+00	4.360790E+03	1.635000E+00	4.340305E+03
1.650000E+00	4.392863E+03	1.650000E+00	4.375130E+03	1.650000E+00	4.363822E+03	1.650000E+00	4.342011E+03
1.665000E+00	4.396636E+03	1.665000E+00	4.378291E+03	1.665000E+00	4.366683E+03	1.665000E+00	4.343414E+03
1.680000E+00	4.400315E+03	1.680000E+00	4.381294E+03	1.680000E+00	4.369354E+03	1.680000E+00	4.344491E+03
1.695000E+00	4.403895E+03	1.695000E+00	4.384122E+03	1.695000E+00	4.371819E+03	1.695000E+00	4.345211E+03
1.710000E+00	4.407367E+03	1.710000E+00	4.386756E+03	1.710000E+00	4.374062E+03	1.710000E+00	4.345544E+03
1.725000E+00	4.410723E+03	1.725000E+00	4.389173E+03	1.725000E+00	4.376062E+03	1.725000E+00	4.345455E+03
1.740000E+00	4.413955E+03	1.740000E+00	4.391348E+03	1.740000E+00	4.377798E+03	1.740000E+00	4.344909E+03
1.755000E+00	4.417051E+03	1.755000E+00	4.393260E+03	1.755000E+00	4.379247E+03	1.755000E+00	4.343869E+03
1.770000E+00	4.419999E+03	1.770000E+00	4.394884E+03	1.770000E+00	4.380385E+03	1.770000E+00	4.342287E+03
1.785000E+00	4.422789E+03	1.785000E+00	4.396196E+03	1.785000E+00	4.381182E+03	1.785000E+00	4.340119E+03
1.800000E+00	4.425404E+03	1.800000E+00	4.397164E+03	1.800000E+00	4.381608E+03	1.800000E+00	4.337321E+03
1.815000E+00	4.427821E+03	1.815000E+00	4.397758E+03	1.815000E+00	4.381630E+03	1.815000E+00	4.333845E+03
1.830000E+00	4.430022E+03	1.830000E+00	4.397941E+03	1.830000E+00	4.381212E+03	1.830000E+00	4.329641E+03
1.845000E+00	4.431995E+03	1.845000E+00	4.397671E+03	1.845000E+00	4.380311E+03	1.845000E+00	4.324646E+03
1.860000E+00	4.433719E+03	1.860000E+00	4.396905E+03	1.860000E+00	4.378880E+03	1.860000E+00	4.318788E+03
1.875000E+00	4.435172E+03	1.875000E+00	4.395593E+03	1.875000E+00	4.376877E+03	1.875000E+00	4.311984E+03
1.890000E+00	4.436330E+03	1.890000E+00	4.393687E+03	1.890000E+00	4.374258E+03	1.890000E+00	4.304143E+03
1.905000E+00	4.437170E+03	1.905000E+00	4.391141E+03	1.905000E+00	4.370980E+03	1.905000E+00	4.295144E+03
1.920000E+00	4.437664E+03	1.920000E+00	4.387907E+03	1.920000E+00	4.366993E+03	1.920000E+00	4.284852E+03
1.935000E+00	4.437784E+03	1.935000E+00	4.383933E+03	1.935000E+00	4.362245E+03	1.935000E+00	4.273102E+03
1.950000E+00	4.437496E+03	1.950000E+00	4.379163E+03	1.950000E+00	4.356672E+03	1.950000E+00	4.259685E+03
1.965000E+00	4.436764E+03	1.965000E+00	4.373536E+03	1.965000E+00	4.350193E+03	1.965000E+00	4.244350E+03
1.980000E+00	4.435554E+03	1.980000E+00	4.366978E+03	1.980000E+00	4.342725E+03	1.980000E+00	4.226788E+03
1.995000E+00	4.433829E+03	1.995000E+00	4.359406E+03	1.995000E+00	4.334178E+03	1.995000E+00	4.206617E+03
2.010000E+00	4.431549E+03	2.010000E+00	4.350745E+03	2.010000E+00	4.324438E+03	2.010000E+00	4.183368E+03
2.025000E+00	4.428674E+03	2.025000E+00	4.340901E+03	2.025000E+00	4.313370E+03	2.025000E+00	4.156458E+03
2.040000E+00	4.425167E+03	2.040000E+00	4.329760E+03	2.040000E+00	4.300809E+03	2.040000E+00	4.125156E+03
2.055000E+00	4.420983E+03	2.055000E+00	4.317205E+03	2.055000E+00	4.286551E+03	2.055000E+00	4.088507E+03
2.070000E+00	4.416078E+03	2.070000E+00	4.303092E+03	2.070000E+00	4.270349E+03	2.070000E+00	4.045181E+03
2.085000E+00	4.410406E+03	2.085000E+00	4.287249E+03	2.085000E+00	4.251885E+03	2.085000E+00	3.993313E+03
2.100000E+00	4.403911E+03	2.100000E+00	4.269463E+03	2.100000E+00	4.230764E+03	2.100000E+00	3.930277E+03
2.115000E+00	4.396526E+03	2.115000E+00	4.249476E+03	2.115000E+00	4.206478E+03	2.115000E+00	3.852717E+03
2.130000E+00	4.388195E+03	2.130000E+00	4.226970E+03	2.130000E+00	4.178376E+03	2.130000E+00	3.757816E+03
2.145000E+00	4.378843E+03	2.145000E+00	4.201565E+03	2.145000E+00	4.145602E+03	2.145000E+00	3.646389E+03
2.160000E+00	4.368391E+03	2.160000E+00	4.172798E+03	2.160000E+00	4.106951E+03	2.160000E+00	3.522713E+03
2.175000E+00	4.356744E+03	2.175000E+00	4.140090E+03	2.175000E+00	4.060751E+03	2.175000E+00	3.391148E+03
2.190000E+00	4.343797E+03	2.190000E+00	4.102704E+03	2.190000E+00	4.004657E+03	2.190000E+00	3.255060E+03
2.205000E+00	4.329419E+03	2.205000E+00	4.059649E+03	2.205000E+00	3.935402E+03	2.205000E+00	3.117002E+03
2.220000E+00	4.313456E+03	2.220000E+00	4.009491E+03	2.220000E+00	3.849407E+03	2.220000E+00	2.978959E+03
2.235000E+00	4.295713E+03	2.235000E+00	3.950151E+03	2.235000E+00	3.745354E+03	2.235000E+00	2.842466E+03
2.250000E+00	4.275958E+03	2.250000E+00	3.878681E+03	2.250000E+00	3.626169E+03	2.250000E+00	2.708702E+03
2.265000E+00	4.253894E+03	2.265000E+00	3.791898E+03	2.265000E+00	3.496441E+03	2.265000E+00	2.578534E+03
2.280000E+00	4.229154E+03	2.280000E+00	3.689153E+03	2.280000E+00	3.360140E+03	2.280000E+00	2.452592E+03
2.295000E+00	4.201321E+03	2.295000E+00	3.573640E+03	2.295000E+00	3.220322E+03	2.295000E+00	2.331340E+03
2.310000E+00	4.169879E+03	2.310000E+00	3.449638E+03	2.310000E+00	3.079362E+03	2.310000E+00	2.215066E+03
2.325000E+00	4.134176E+03	2.325000E+00	3.320574E+03	2.325000E+00	2.939113E+03	2.325000E+00	2.103931E+03
2.340000E+00	4.093370E+03	2.340000E+00	3.188983E+03	2.340000E+00	2.800999E+03	2.340000E+00	1.997975E+03
2.355000E+00	4.046325E+03	2.355000E+00	3.056804E+03	2.355000E+00	2.666114E+03	2.355000E+00	1.897159E+03
2.370000E+00	3.991446E+03	2.370000E+00	2.925557E+03	2.370000E+00	2.535280E+03	2.370000E+00	1.801376E+03
2.385000E+00	3.926432E+03	2.385000E+00	2.796389E+03	2.385000E+00	2.409052E+03	2.385000E+00	1.710479E+03
2.400000E+00	3.848377E+03	2.400000E+00	2.670149E+03	2.400000E+00	2.287798E+03	2.400000E+00	1.624289E+03
2.415000E+00	3.754957E+03	2.415000E+00	2.547461E+03	2.415000E+00	2.171739E+03	2.415000E+00	1.542622E+03
2.430000E+00	3.646815E+03	2.430000E+00	2.428759E+03	2.430000E+00	2.060950E+03	2.430000E+00	1.465283E+03
2.445000E+00	3.527498E+03	2.445000E+00	2.314343E+03	2.445000E+00	1.955413E+03	2.445000E+00	1.392065E+03
2.460000E+00	3.400931E+03	2.460000E+00	2.204381E+03	2.460000E+00	1.855048E+03	2.460000E+00	1.322760E+03
2.475000E+00	3.270208E+03	2.475000E+00	2.098960E+03	2.475000E+00	1.759717E+03	2.475000E+00	1.257166E+03
2.490000E+00	3.137686E+03	2.490000E+00	1.998086E+03	2.490000E+00	1.669267E+03	2.490000E+00	1.195077E+03
2.505000E+00	3.005156E+03	2.505000E+00	1.901701E+03	2.505000E+00	1.583505E+03	2.505000E+00	1.136299E+03
2.520000E+00	2.873929E+03	2.520000E+00	1.809717E+03	2.520000E+00	1.502213E+03	2.520000E+00	1.080641E+03
2.535000E+00	2.744969E+03	2.535000E+00	1.722013E+03	2.535000E+00	1.425135E+03	2.535000E+00	1.027925E+03
2.550000E+00	2.619011E+03	2.550000E+00	1.638424E+03	2.550000E+00	1.351954E+03	2.550000E+00	9.779810E+02
2.565000E+00	2.496586E+03	2.565000E+00	1.558737E+03	2.565000E+00	1.282155E+03	2.565000E+00	9.306494E+02
2.580000E+00	2.378040E+03	2.580000E+00	1.482577E+03					2.580000E+00	8.857784E+02
2.595000E+00	2.263602E+03									2.595000E+00	8.432270E+02
2.610000E+00	2.153417E+03									2.610000E+00	8.028615E+02
2.625000E+00	2.047537E+03									2.625000E+00	7.645532E+02
2.640000E+00	1.945961E+03									2.640000E+00	7.281805E+02
2.655000E+00	1.848645E+03									2.655000E+00	6.936315E+02
2.670000E+00	1.755491E+03									2.670000E+00	6.608003E+02
2.685000E+00	1.666262E+03									2.685000E+00	6.295856E+02
												2.700000E+00	5.998919E+02
												2.715000E+00	5.716291E+02
												2.730000E+00	5.447093E+02
												2.745000E+00	5.190434E+02
												2.760000E+00	4.945483E+02
												2.775000E+00	4.711500E+02
												2.790000E+00	4.487289E+02


==> Asy-pred/DErrors.txt <==
modesD   P10   P20   P30   reproduce
10   1.52853534E-03   1.78008589E-03   1.93478939E-03   9.39280300E-04
25   1.44610883E-04   3.12066202E-04   5.98342653E-04   4.06346900E-05
45   7.04800715E-05   2.30477198E-04   5.63475230E-04   7.08030300E-06
65   6.62228799E-05   2.25623298E-04   5.59150904E-04   2.73577500E-06
85   6.53812889E-05   2.25536537E-04   5.60053896E-04   1.66762800E-06
105   6.45133590E-05   2.25708295E-04   5.60639832E-04   1.39495400E-06
125   6.39477747E-05   2.25388024E-04   5.58420626E-04   9.99215800E-07
145   6.38065875E-05   2.23977229E-04   5.55481378E-04   6.94556500E-07
155   6.44515788E-05   2.24299644E-04   5.55075750E-04   5.91100900E-07

==> Asy-pred/FUPC-3.txt <==
upc-3   fpc-3
0.000000E+00   0.000000E+00
1.500000E-02   4.580999E-01
3.000000E-02   9.161415E-01
4.500000E-02   1.373754E+00
6.000000E-02   1.825389E+00
7.500000E-02   2.265847E+00
9.000000E-02   2.688064E+00
1.050000E-01   2.985946E+00
1.200000E-01   3.120060E+00
1.350000E-01   3.201376E+00
1.500000E-01   3.262129E+00
1.650000E-01   3.313107E+00
1.800000E-01   3.358017E+00
1.950000E-01   3.398706E+00
2.100000E-01   3.436113E+00
2.250000E-01   3.470949E+00
2.400000E-01   3.503525E+00
2.550000E-01   3.533697E+00
2.700000E-01   3.561024E+00
2.850000E-01   3.585765E+00
3.000000E-01   3.608500E+00
3.150000E-01   3.629563E+00
3.300000E-01   3.649284E+00
3.450000E-01   3.667811E+00
3.600000E-01   3.685296E+00
3.750000E-01   3.701921E+00
3.900000E-01   3.717797E+00
4.050000E-01   3.732997E+00
4.200000E-01   3.747553E+00
4.350000E-01   3.761529E+00
4.500000E-01   3.774978E+00
4.650000E-01   3.787948E+00
4.800000E-01   3.800489E+00
4.950000E-01   3.812623E+00
5.100000E-01   3.824376E+00
5.250000E-01   3.835801E+00
5.400000E-01   3.846906E+00
5.550000E-01   3.857730E+00
5.700000E-01   3.868294E+00
5.850000E-01   3.878616E+00
6.000000E-01   3.888712E+00
6.150000E-01   3.898602E+00
6.300000E-01   3.908294E+00
6.450000E-01   3.917799E+00
6.600000E-01   3.927137E+00
6.750000E-01   3.936307E+00
6.900000E-01   3.945315E+00
7.050000E-01   3.954157E+00
7.200000E-01   3.962857E+00
7.350000E-01   3.971424E+00
7.500000E-01   3.979866E+00
7.650000E-01   3.988190E+00
7.800000E-01   3.996396E+00
7.950000E-01   4.004488E+00
8.100000E-01   4.012472E+00
8.250000E-01   4.020351E+00
8.400000E-01   4.028127E+00
8.550000E-01   4.035800E+00
8.700000E-01   4.043365E+00
8.850000E-01   4.050828E+00
9.000000E-01   4.058189E+00
9.150000E-01   4.065436E+00
9.300000E-01   4.072589E+00
9.450000E-01   4.079653E+00
9.600000E-01   4.086625E+00
9.750000E-01   4.093505E+00
9.900000E-01   4.100299E+00
1.005000E+00   4.107002E+00
1.020000E+00   4.113613E+00
1.035000E+00   4.120138E+00
1.050000E+00   4.126571E+00
1.065000E+00   4.132914E+00
1.080000E+00   4.139165E+00
1.095000E+00   4.145331E+00
1.110000E+00   4.151403E+00
1.125000E+00   4.157388E+00
1.140000E+00   4.163285E+00
1.155000E+00   4.169093E+00
1.170000E+00   4.174813E+00
1.185000E+00   4.180446E+00
1.200000E+00   4.185992E+00
1.215000E+00   4.191451E+00
1.230000E+00   4.196825E+00
1.245000E+00   4.202114E+00
1.260000E+00   4.207316E+00
1.275000E+00   4.212433E+00
1.290000E+00   4.217463E+00
1.305000E+00   4.222405E+00
1.320000E+00   4.227260E+00
1.335000E+00   4.232025E+00
1.350000E+00   4.236700E+00
1.365000E+00   4.241281E+00
1.380000E+00   4.245766E+00
1.395000E+00   4.250152E+00
1.410000E+00   4.254435E+00
1.425000E+00   4.258609E+00
1.440000E+00   4.262671E+00
1.455000E+00   4.266613E+00
1.470000E+00   4.270430E+00
1.485000E+00   4.274115E+00
1.500000E+00   4.277658E+00
1.515000E+00   4.281050E+00
1.530000E+00   4.284278E+00
1.545000E+00   4.287331E+00
1.560000E+00   4.290193E+00
1.575000E+00   4.292847E+00
1.590000E+00   4.295274E+00
1.605000E+00   4.297449E+00
1.620000E+00   4.299352E+00
1.635000E+00   4.300960E+00
1.650000E+00   4.302245E+00
1.665000E+00   4.303180E+00
1.680000E+00   4.303732E+00
1.695000E+00   4.303866E+00
1.710000E+00   4.303545E+00
1.725000E+00   4.302729E+00
1.740000E+00   4.301378E+00
1.755000E+00   4.299454E+00
1.770000E+00   4.296912E+00
1.785000E+00   4.293708E+00
1.800000E+00   4.289795E+00
1.815000E+00   4.285118E+00
1.830000E+00   4.279610E+00
1.845000E+00   4.273203E+00
1.860000E+00   4.265817E+00
1.875000E+00   4.257351E+00
1.890000E+00   4.247692E+00
1.905000E+00   4.236701E+00
1.920000E+00   4.224211E+00
1.935000E+00   4.210008E+00
1.950000E+00   4.193834E+00
1.965000E+00   4.175362E+00
1.980000E+00   4.154184E+00
1.995000E+00   4.129788E+00
2.010000E+00   4.101543E+00
2.025000E+00   4.068607E+00
2.040000E+00   4.029801E+00
2.055000E+00   3.983450E+00
2.070000E+00   3.927097E+00
2.085000E+00   3.857158E+00
2.100000E+00   3.769097E+00
2.115000E+00   3.660400E+00
2.130000E+00   3.534010E+00
2.145000E+00   3.395404E+00
2.160000E+00   3.249390E+00
2.175000E+00   3.099758E+00
2.190000E+00   2.949468E+00
2.205000E+00   2.800816E+00
2.220000E+00   2.655563E+00
2.235000E+00   2.514979E+00
2.250000E+00   2.379944E+00
2.265000E+00   2.251015E+00
2.280000E+00   2.128478E+00
2.295000E+00   2.012405E+00
2.310000E+00   1.902733E+00
2.325000E+00   1.799305E+00
2.340000E+00   1.701897E+00
2.355000E+00   1.610239E+00
2.370000E+00   1.524039E+00
2.385000E+00   1.442999E+00
2.400000E+00   1.366813E+00
2.415000E+00   1.295183E+00
2.430000E+00   1.227825E+00
2.445000E+00   1.164464E+00
2.460000E+00   1.104837E+00
2.475000E+00   1.048696E+00
2.490000E+00   9.958118E-01
2.505000E+00   9.459657E-01
2.520000E+00   8.989565E-01
2.535000E+00   8.545951E-01
2.550000E+00   8.127046E-01
2.565000E+00   7.731232E-01
2.580000E+00   7.357010E-01
2.595000E+00   7.002986E-01
2.610000E+00   6.667852E-01
2.625000E+00   6.350405E-01
2.640000E+00   6.049517E-01
2.655000E+00   5.764136E-01
2.670000E+00   5.493276E-01
2.685000E+00   5.236022E-01
2.700000E+00   4.991536E-01
2.715000E+00   4.759014E-01
2.730000E+00   4.537727E-01
2.745000E+00   4.326995E-01
2.760000E+00   4.126159E-01
2.775000E+00   3.934561E-01
2.790000E+00   3.751675E-01
2.805000E+00   3.576948E-01
2.820000E+00   3.409836E-01
2.835000E+00   3.249860E-01
2.850000E+00   3.096495E-01
2.865000E+00   2.949206E-01
2.880000E+00   2.807489E-01
2.895000E+00   2.670677E-01

==> Asy-pred/FUPC3.txt <==
upc3   fpc3
0.000000E+00   0.000000E+00
1.500000E-02   8.507569E-01
3.000000E-02   1.697469E+00
4.500000E-02   2.510100E+00
6.000000E-02   3.038590E+00
7.500000E-02   3.175842E+00
9.000000E-02   3.252429E+00
1.050000E-01   3.312002E+00
1.200000E-01   3.363279E+00
1.350000E-01   3.409164E+00
1.500000E-01   3.451072E+00
1.650000E-01   3.489733E+00
1.800000E-01   3.525241E+00
1.950000E-01   3.557167E+00
2.100000E-01   3.585764E+00
2.250000E-01   3.611961E+00
2.400000E-01   3.636078E+00
2.550000E-01   3.658377E+00
2.700000E-01   3.679193E+00
2.850000E-01   3.698758E+00
3.000000E-01   3.717154E+00
3.150000E-01   3.734519E+00
3.300000E-01   3.750980E+00
3.450000E-01   3.766640E+00
3.600000E-01   3.781609E+00
3.750000E-01   3.795947E+00
3.900000E-01   3.809725E+00
4.050000E-01   3.822994E+00
4.200000E-01   3.835816E+00
4.350000E-01   3.848242E+00
4.500000E-01   3.860296E+00
4.650000E-01   3.872024E+00
4.800000E-01   3.883447E+00
4.950000E-01   3.894584E+00
5.100000E-01   3.905455E+00
5.250000E-01   3.916072E+00
5.400000E-01   3.926438E+00
5.550000E-01   3.936590E+00
5.700000E-01   3.946544E+00
5.850000E-01   3.956314E+00
6.000000E-01   3.965910E+00
6.150000E-01   3.975337E+00
6.300000E-01   3.984602E+00
6.450000E-01   3.993712E+00
6.600000E-01   4.002669E+00
6.750000E-01   4.011481E+00
6.900000E-01   4.020148E+00
7.050000E-01   4.028672E+00
7.200000E-01   4.037042E+00
7.350000E-01   4.045266E+00
7.500000E-01   4.053359E+00
7.650000E-01   4.061325E+00
7.800000E-01   4.069165E+00
7.950000E-01   4.076872E+00
8.100000E-01   4.084453E+00
8.250000E-01   4.091907E+00
8.400000E-01   4.099230E+00
8.550000E-01   4.106426E+00
8.700000E-01   4.113497E+00
8.850000E-01   4.120448E+00
9.000000E-01   4.127281E+00
9.150000E-01   4.134002E+00
9.300000E-01   4.140617E+00
9.450000E-01   4.147133E+00
9.600000E-01   4.153557E+00
9.750000E-01   4.159894E+00
9.900000E-01   4.166151E+00
1.005000E+00   4.172336E+00
1.020000E+00   4.178451E+00
1.035000E+00   4.184499E+00
1.050000E+00   4.190485E+00
1.065000E+00   4.196408E+00
1.080000E+00   4.202271E+00
1.095000E+00   4.208077E+00
1.110000E+00   4.213825E+00
1.125000E+00   4.219517E+00
1.140000E+00   4.225153E+00
1.155000E+00   4.230730E+00
1.170000E+00   4.236247E+00
1.185000E+00   4.241702E+00
1.200000E+00   4.247096E+00
1.215000E+00   4.252424E+00
1.230000E+00   4.257687E+00
1.245000E+00   4.262887E+00
1.260000E+00   4.268022E+00
1.275000E+00   4.273093E+00
1.290000E+00   4.278097E+00
1.305000E+00   4.283033E+00
1.320000E+00   4.287899E+00
1.335000E+00   4.292695E+00
1.350000E+00   4.297416E+00
1.365000E+00   4.302063E+00
1.380000E+00   4.306633E+00
1.395000E+00   4.311122E+00
1.410000E+00   4.315528E+00
1.425000E+00   4.319847E+00
1.440000E+00   4.324076E+00
1.455000E+00   4.328209E+00
1.470000E+00   4.332242E+00
1.485000E+00   4.336170E+00
1.500000E+00   4.339986E+00
1.515000E+00   4.343684E+00
1.530000E+00   4.347255E+00
1.545000E+00   4.350691E+00
1.560000E+00   4.353979E+00
1.575000E+00   4.357107E+00
1.590000E+00   4.360061E+00
1.605000E+00   4.362826E+00
1.620000E+00   4.365381E+00
1.635000E+00   4.367707E+00
1.650000E+00   4.369786E+00
1.665000E+00   4.371599E+00
1.680000E+00   4.373123E+00
1.695000E+00   4.374336E+00
1.710000E+00   4.375211E+00
1.725000E+00   4.375715E+00
1.740000E+00   4.375820E+00
1.755000E+00   4.375491E+00
1.770000E+00   4.374693E+00
1.785000E+00   4.373381E+00
1.800000E+00   4.371508E+00
1.815000E+00   4.369029E+00
1.830000E+00   4.365890E+00
1.845000E+00   4.362039E+00
1.860000E+00   4.357417E+00
1.875000E+00   4.351951E+00
1.890000E+00   4.345559E+00
1.905000E+00   4.338151E+00
1.920000E+00   4.329605E+00
1.935000E+00   4.319786E+00
1.950000E+00   4.308527E+00
1.965000E+00   4.295626E+00
1.980000E+00   4.280840E+00
1.995000E+00   4.263865E+00
2.010000E+00   4.244335E+00
2.025000E+00   4.221799E+00
2.040000E+00   4.195707E+00
2.055000E+00   4.165386E+00
2.070000E+00   4.129991E+00
2.085000E+00   4.088395E+00
2.100000E+00   4.039031E+00
2.115000E+00   3.979752E+00
2.130000E+00   3.907729E+00
2.145000E+00   3.820224E+00
2.160000E+00   3.716927E+00
2.175000E+00   3.601116E+00
2.190000E+00   3.476982E+00
2.205000E+00   3.347852E+00
2.220000E+00   3.216176E+00
2.235000E+00   3.083788E+00
2.250000E+00   2.952136E+00
2.265000E+00   2.822361E+00
2.280000E+00   2.695323E+00
2.295000E+00   2.571661E+00
2.310000E+00   2.451827E+00
2.325000E+00   2.336177E+00
2.340000E+00   2.224939E+00
2.355000E+00   2.118246E+00
2.370000E+00   2.016142E+00
2.385000E+00   1.918609E+00
2.400000E+00   1.825573E+00
2.415000E+00   1.736928E+00
2.430000E+00   1.652544E+00
2.445000E+00   1.572278E+00
2.460000E+00   1.495968E+00
2.475000E+00   1.423446E+00
2.490000E+00   1.354550E+00
2.505000E+00   1.289107E+00
2.520000E+00   1.226944E+00
2.535000E+00   1.167898E+00
2.550000E+00   1.111807E+00
2.565000E+00   1.058517E+00
2.580000E+00   1.007877E+00
2.595000E+00   9.597466E-01
2.610000E+00   9.139928E-01
2.625000E+00   8.704900E-01
2.640000E+00   8.291195E-01
2.655000E+00   7.897667E-01
2.670000E+00   7.523218E-01
2.685000E+00   7.166793E-01
2.700000E+00   6.827378E-01
2.715000E+00   6.503961E-01
2.730000E+00   6.195479E-01
2.745000E+00   5.900707E-01
2.760000E+00   5.617361E-01

==> Asy-pred/FUPred3.txt <==
upred3   fpred3   label
0.000000E+00   0.000000E+00   d
1.500000E-02   6.544285E-01   d
3.000000E-02   1.308653E+00   d
4.500000E-02   1.952554E+00   d
6.000000E-02   2.570409E+00   d
7.500000E-02   3.005306E+00   d
9.000000E-02   3.148978E+00   d
1.050000E-01   3.229505E+00   d
1.200000E-01   3.289880E+00   d
1.350000E-01   3.341302E+00   d
1.500000E-01   3.386937E+00   d
1.650000E-01   3.428460E+00   d
1.800000E-01   3.466791E+00   d
1.950000E-01   3.502340E+00   d
2.100000E-01   3.535015E+00   d
2.250000E-01   3.564274E+00   d
2.400000E-01   3.590722E+00   d
2.550000E-01   3.614987E+00   d
2.700000E-01   3.637478E+00   d
2.850000E-01   3.658389E+00   d
3.000000E-01   3.677962E+00   d
3.150000E-01   3.696425E+00   d
3.300000E-01   3.713939E+00   d
3.450000E-01   3.730557E+00   d
3.600000E-01   3.746359E+00   d
3.750000E-01   3.761441E+00   d
3.900000E-01   3.775880E+00   d
4.050000E-01   3.789763E+00   d
4.200000E-01   3.803108E+00   d
4.350000E-01   3.815988E+00   d
4.500000E-01   3.828418E+00   d
4.650000E-01   3.840445E+00   d
4.800000E-01   3.852123E+00   d
4.950000E-01   3.863484E+00   d
5.100000E-01   3.874548E+00   d
5.250000E-01   3.885349E+00   d
5.400000E-01   3.895903E+00   d
5.550000E-01   3.906231E+00   d
5.700000E-01   3.916335E+00   d
5.850000E-01   3.926238E+00   d
6.000000E-01   3.935930E+00   d
6.150000E-01   3.945437E+00   d
6.300000E-01   3.954782E+00   d
6.450000E-01   3.963967E+00   d
6.600000E-01   3.973003E+00   d
6.750000E-01   3.981900E+00   d
6.900000E-01   3.990659E+00   d
7.050000E-01   3.999290E+00   d
7.200000E-01   4.007791E+00   d
7.350000E-01   4.016168E+00   d
7.500000E-01   4.024412E+00   d
7.650000E-01   4.032538E+00   d
7.800000E-01   4.040548E+00   d
7.950000E-01   4.048428E+00   d
8.100000E-01   4.056183E+00   d
8.250000E-01   4.063830E+00   d
8.400000E-01   4.071370E+00   d
8.550000E-01   4.078803E+00   d
8.700000E-01   4.086131E+00   d
8.850000E-01   4.093356E+00   d
9.000000E-01   4.100474E+00   d
9.150000E-01   4.107486E+00   d
9.300000E-01   4.114393E+00   d
9.450000E-01   4.121198E+00   d
9.600000E-01   4.127898E+00   d
9.750000E-01   4.134495E+00   d
9.900000E-01   4.140992E+00   d
1.005000E+00   4.147392E+00   d
1.020000E+00   4.153696E+00   d
1.035000E+00   4.159907E+00   d
1.050000E+00   4.166028E+00   d
1.065000E+00   4.172062E+00   d
1.080000E+00   4.178012E+00   d
1.095000E+00   4.183883E+00   d
1.110000E+00   4.189675E+00   d
1.125000E+00   4.195393E+00   d
1.140000E+00   4.201040E+00   d
1.155000E+00   4.206616E+00   d
1.170000E+00   4.212124E+00   d
1.185000E+00   4.217563E+00   d
1.200000E+00   4.222936E+00   d
1.215000E+00   4.228242E+00   d
1.230000E+00   4.233483E+00   d
1.245000E+00   4.238660E+00   d
1.260000E+00   4.243770E+00   d
1.275000E+00   4.248815E+00   d
1.290000E+00   4.253795E+00   d
1.305000E+00   4.258707E+00   d
1.320000E+00   4.263553E+00   d
1.335000E+00   4.268327E+00   d
1.350000E+00   4.273029E+00   d
1.365000E+00   4.277654E+00   d
1.380000E+00   4.282200E+00   d
1.395000E+00   4.286664E+00   d
1.410000E+00   4.291047E+00   d
1.425000E+00   4.295337E+00   d
1.440000E+00   4.299528E+00   d
1.455000E+00   4.303605E+00   d
1.470000E+00   4.307565E+00   d
1.485000E+00   4.311403E+00   d
1.500000E+00   4.315107E+00   d
1.515000E+00   4.318664E+00   d
1.530000E+00   4.322066E+00   d
1.545000E+00   4.325300E+00   d
1.560000E+00   4.328350E+00   d
1.575000E+00   4.331202E+00   d
1.590000E+00   4.333838E+00   d
1.605000E+00   4.336242E+00   d
1.620000E+00   4.338396E+00   d
1.635000E+00   4.340284E+00   d
1.650000E+00   4.341889E+00   d
1.665000E+00   4.343194E+00   d
1.680000E+00   4.344179E+00   d
1.695000E+00   4.344825E+00   d
1.710000E+00   4.345119E+00   d
1.725000E+00   4.345044E+00   d
1.740000E+00   4.344571E+00   d
1.755000E+00   4.343638E+00   d
1.770000E+00   4.342207E+00   d
1.785000E+00   4.340212E+00   d
1.800000E+00   4.337576E+00   d
1.815000E+00   4.334222E+00   d
1.830000E+00   4.330069E+00   d
1.845000E+00   4.325064E+00   d
1.860000E+00   4.319139E+00   d
1.875000E+00   4.312208E+00   d
1.890000E+00   4.304190E+00   d
1.905000E+00   4.294994E+00   d
1.920000E+00   4.284533E+00   d
1.935000E+00   4.272709E+00   d
1.950000E+00   4.259310E+00   d
1.965000E+00   4.244161E+00   d
1.980000E+00   4.226942E+00   d
1.995000E+00   4.207138E+00   d
2.010000E+00   4.184171E+00   d
2.025000E+00   4.157306E+00   d
2.040000E+00   4.125729E+00   d
2.055000E+00   4.088514E+00   d
2.070000E+00   4.044560E+00   d
2.085000E+00   3.992335E+00   d
2.100000E+00   3.929438E+00   d
2.115000E+00   3.852356E+00   d
2.130000E+00   3.757455E+00   d
2.145000E+00   3.645128E+00   d
2.160000E+00   3.520704E+00   d
2.175000E+00   3.388922E+00   d
2.190000E+00   3.253095E+00   d
2.205000E+00   3.115447E+00   d
2.220000E+00   2.977808E+00   d
2.235000E+00   2.841568E+00   d
2.250000E+00   2.707827E+00   d
2.265000E+00   2.577466E+00   d
2.280000E+00   2.451207E+00   d
2.295000E+00   2.329582E+00   d
2.310000E+00   2.212945E+00   d
2.325000E+00   2.101503E+00   d
2.340000E+00   1.995355E+00   d
2.355000E+00   1.894469E+00   d
2.370000E+00   1.798725E+00   d
2.385000E+00   1.707961E+00   d
2.400000E+00   1.621959E+00   d
2.415000E+00   1.540543E+00   d
2.430000E+00   1.463497E+00   d
2.445000E+00   1.390587E+00   d
2.460000E+00   1.321561E+00   d
2.475000E+00   1.256230E+00   d
2.490000E+00   1.194382E+00   d
2.505000E+00   1.135783E+00   d
2.520000E+00   1.080228E+00   d
2.535000E+00   1.027567E+00   d
2.550000E+00   9.776564E-01   d
2.565000E+00   9.303525E-01   d
2.580000E+00   8.855093E-01   d
2.595000E+00   8.429896E-01   d
2.610000E+00   8.026634E-01   d
2.625000E+00   7.644067E-01   d
2.640000E+00   7.280984E-01   d
2.655000E+00   6.936251E-01   d
2.670000E+00   6.608807E-01   d
2.685000E+00   6.297664E-01   d
2.700000E+00   6.001904E-01   d
2.715000E+00   5.720654E-01   d
2.730000E+00   5.453078E-01   d
2.745000E+00   5.198386E-01   d
2.760000E+00   4.955780E-01   d
2.775000E+00   4.724527E-01   d
2.790000E+00   4.504045E-01   d
2.805000E+00   4.293813E-01   d
2.820000E+00   4.093397E-01   d
2.835000E+00   3.902417E-01   d
2.850000E+00   3.720493E-01   d
2.865000E+00   3.547263E-01   d
2.880000E+00   3.382402E-01   d
2.895000E+00   3.225589E-01   d
2.910000E+00   3.076557E-01   d
2.925000E+00   2.935057E-01   d
2.940000E+00   2.800855E-01   d
2.955000E+00   2.673747E-01   d
2.970000E+00   2.553521E-01   d
2.985000E+00   2.439954E-01   d
3.000000E+00   2.332811E-01   d

==> Asy/DErrors.txt <==
modesD  D2912  D4663  D6718  D8979
10  7.461660E-04  6.704197E-04  6.944279E-04  9.392803E-04
25  2.650122E-05  2.022303E-05  2.830535E-05  4.063469E-05
45  4.483569E-06  7.878445E-06  4.018128E-06  7.080303E-06
65  2.132104E-06  4.406012E-06  1.344698E-06  2.735775E-06
85  1.736075E-06  2.269515E-06  1.725168E-06  1.667628E-06
105  1.160159E-06  1.360577E-06  1.224961E-06  1.394954E-06
125  4.127222E-07  6.973509E-07  7.113741E-07  9.992158E-07
145  1.745710E-07  4.329284E-07  2.423781E-07  6.945565E-07
155  8.367498E-08  4.118424E-07  2.071258E-07  5.911009E-07

==> Asy/FU2912mor.txt <==
u2912mor  f2912mor  label
0.000000E+00  0.000000E+00  a
1.500000E-02  6.547302E-01  a
3.000000E-02  1.309292E+00  a
4.500000E-02  1.953882E+00  a
6.000000E-02  2.572232E+00  a
7.500000E-02  3.014790E+00  a
9.000000E-02  3.170092E+00  a
1.050000E-01  3.255099E+00  a
1.200000E-01  3.317881E+00  a
1.350000E-01  3.370622E+00  a
1.500000E-01  3.417014E+00  a
1.650000E-01  3.458787E+00  a
1.800000E-01  3.497099E+00  a
1.950000E-01  3.532091E+00  a
2.100000E-01  3.563480E+00  a
2.250000E-01  3.591384E+00  a
2.400000E-01  3.616929E+00  a
2.550000E-01  3.640515E+00  a
2.700000E-01  3.662388E+00  a
2.850000E-01  3.682786E+00  a
3.000000E-01  3.702002E+00  a
3.150000E-01  3.720140E+00  a
3.300000E-01  3.737310E+00  a
3.450000E-01  3.753676E+00  a
3.600000E-01  3.769286E+00  a
3.750000E-01  3.784214E+00  a
3.900000E-01  3.798513E+00  a
4.050000E-01  3.812229E+00  a
4.200000E-01  3.825442E+00  a
4.350000E-01  3.838178E+00  a
4.500000E-01  3.850528E+00  a
4.650000E-01  3.862531E+00  a
4.800000E-01  3.874218E+00  a
4.950000E-01  3.885607E+00  a
5.100000E-01  3.896717E+00  a
5.250000E-01  3.907566E+00  a
5.400000E-01  3.918178E+00  a
5.550000E-01  3.928568E+00  a
5.700000E-01  3.938734E+00  a
5.850000E-01  3.948709E+00  a
6.000000E-01  3.958500E+00  a
6.150000E-01  3.968121E+00  a
6.300000E-01  3.977581E+00  a
6.450000E-01  3.986885E+00  a
6.600000E-01  3.996033E+00  a
6.750000E-01  4.005035E+00  a
6.900000E-01  4.013899E+00  a
7.050000E-01  4.022614E+00  a
7.200000E-01  4.031182E+00  a
7.350000E-01  4.039614E+00  a
7.500000E-01  4.047903E+00  a
7.650000E-01  4.056061E+00  a
7.800000E-01  4.064098E+00  a
7.950000E-01  4.072012E+00  a
8.100000E-01  4.079812E+00  a
8.250000E-01  4.087500E+00  a
8.400000E-01  4.095070E+00  a
8.550000E-01  4.102526E+00  a
8.700000E-01  4.109873E+00  a
8.850000E-01  4.117104E+00  a
9.000000E-01  4.124227E+00  a
9.150000E-01  4.131241E+00  a
9.300000E-01  4.138148E+00  a
9.450000E-01  4.144954E+00  a
9.600000E-01  4.151663E+00  a
9.750000E-01  4.158279E+00  a
9.900000E-01  4.164806E+00  a
1.005000E+00  4.171249E+00  a
1.020000E+00  4.177613E+00  a
1.035000E+00  4.183904E+00  a
1.050000E+00  4.190125E+00  a
1.065000E+00  4.196281E+00  a
1.080000E+00  4.202375E+00  a
1.095000E+00  4.208411E+00  a
1.110000E+00  4.214387E+00  a
1.125000E+00  4.220310E+00  a
1.140000E+00  4.226181E+00  a
1.155000E+00  4.231998E+00  a
1.170000E+00  4.237764E+00  a
1.185000E+00  4.243476E+00  a
1.200000E+00  4.249134E+00  a
1.215000E+00  4.254728E+00  a
1.230000E+00  4.260266E+00  a
1.245000E+00  4.265751E+00  a
1.260000E+00  4.271185E+00  a
1.275000E+00  4.276569E+00  a
1.290000E+00  4.281900E+00  a
1.305000E+00  4.287180E+00  a
1.320000E+00  4.292406E+00  a
1.335000E+00  4.297582E+00  a
1.350000E+00  4.302707E+00  a
1.365000E+00  4.307779E+00  a
1.380000E+00  4.312791E+00  a
1.395000E+00  4.317748E+00  a
1.410000E+00  4.322648E+00  a
1.425000E+00  4.327492E+00  a
1.440000E+00  4.332280E+00  a
1.455000E+00  4.337011E+00  a
1.470000E+00  4.341687E+00  a
1.485000E+00  4.346306E+00  a
1.500000E+00  4.350867E+00  a
1.515000E+00  4.355368E+00  a
1.530000E+00  4.359809E+00  a
1.545000E+00  4.364186E+00  a
1.560000E+00  4.368499E+00  a
1.575000E+00  4.372745E+00  a
1.590000E+00  4.376921E+00  a
1.605000E+00  4.381025E+00  a
1.620000E+00  4.385053E+00  a
1.635000E+00  4.389000E+00  a
1.650000E+00  4.392863E+00  a
1.665000E+00  4.396636E+00  a
1.680000E+00  4.400316E+00  a
1.695000E+00  4.403895E+00  a
1.710000E+00  4.407366E+00  a
1.725000E+00  4.410721E+00  a
1.740000E+00  4.413953E+00  a
1.755000E+00  4.417051E+00  a
1.770000E+00  4.420002E+00  a
1.785000E+00  4.422790E+00  a
1.800000E+00  4.425400E+00  a
1.815000E+00  4.427816E+00  a
1.830000E+00  4.430020E+00  a
1.845000E+00  4.431995E+00  a
1.860000E+00  4.433721E+00  a
1.875000E+00  4.435174E+00  a
1.890000E+00  4.436331E+00  a
1.905000E+00  4.437169E+00  a
1.920000E+00  4.437662E+00  a
1.935000E+00  4.437779E+00  a
1.950000E+00  4.437488E+00  a
1.965000E+00  4.436758E+00  a
1.980000E+00  4.435547E+00  a
1.995000E+00  4.433820E+00  a
2.010000E+00  4.431540E+00  a
2.025000E+00  4.428672E+00  a
2.040000E+00  4.425162E+00  a
2.055000E+00  4.420979E+00  a
2.070000E+00  4.416074E+00  a
2.085000E+00  4.410399E+00  a
2.100000E+00  4.403901E+00  a
2.115000E+00  4.396515E+00  a
2.130000E+00  4.388185E+00  a
2.145000E+00  4.378836E+00  a
2.160000E+00  4.368382E+00  a
2.175000E+00  4.356735E+00  a
2.190000E+00  4.343789E+00  a
2.205000E+00  4.329406E+00  a
2.220000E+00  4.313432E+00  a
2.235000E+00  4.295687E+00  a
2.250000E+00  4.275946E+00  a
2.265000E+00  4.253874E+00  a
2.280000E+00  4.229134E+00  a
2.295000E+00  4.201299E+00  a
2.310000E+00  4.169848E+00  a
2.325000E+00  4.134150E+00  a
2.340000E+00  4.093340E+00  a
2.355000E+00  4.046300E+00  a
2.370000E+00  3.991412E+00  a
2.385000E+00  3.926390E+00  a
2.400000E+00  3.848336E+00  a
2.415000E+00  3.754934E+00  a
2.430000E+00  3.646801E+00  a
2.445000E+00  3.527471E+00  a
2.460000E+00  3.400886E+00  a
2.475000E+00  3.270148E+00  a
2.490000E+00  3.137630E+00  a
2.505000E+00  3.005105E+00  a
2.520000E+00  2.873893E+00  a
2.535000E+00  2.744951E+00  a
2.550000E+00  2.618983E+00  a
2.565000E+00  2.496552E+00  a
2.580000E+00  2.378008E+00  a
2.595000E+00  2.263570E+00  a
2.610000E+00  2.153391E+00  a
2.625000E+00  2.047520E+00  a
2.640000E+00  1.945944E+00  a
2.655000E+00  1.848627E+00  a
2.670000E+00  1.755474E+00  a
2.685000E+00  1.666270E+00  a
2.700000E+00  1.580357E+00  a
2.715000E+00  1.498280E+00  a
2.730000E+00  1.423145E+00  a
2.745000E+00  1.353767E+00  a
2.760000E+00  1.289579E+00  a

==> Asy/FU2912pre.txt <==
u2912pre  f2912pre
0.000000E+00  0.00000000E+00
1.500000E-02  6.54730063E-01
3.000000E-02  1.30928993E+00
4.500000E-02  1.95388183E+00
6.000000E-02  2.57223183E+00
7.500000E-02  3.01478986E+00
9.000000E-02  3.17009201E+00
1.050000E-01  3.25509866E+00
1.200000E-01  3.31788139E+00
1.350000E-01  3.37062209E+00
1.500000E-01  3.41701424E+00
1.650000E-01  3.45878742E+00
1.800000E-01  3.49709925E+00
1.950000E-01  3.53209144E+00
2.100000E-01  3.56347989E+00
2.250000E-01  3.59138352E+00
2.400000E-01  3.61692943E+00
2.550000E-01  3.64051489E+00
2.700000E-01  3.66238839E+00
2.850000E-01  3.68278615E+00
3.000000E-01  3.70200167E+00
3.150000E-01  3.72013982E+00
3.300000E-01  3.73730837E+00
3.450000E-01  3.75366903E+00
3.600000E-01  3.76927259E+00
3.750000E-01  3.78420189E+00
3.900000E-01  3.79850917E+00
4.050000E-01  3.81223458E+00
4.200000E-01  3.82545196E+00
4.350000E-01  3.83818646E+00
4.500000E-01  3.85053500E+00
4.650000E-01  3.86253159E+00
4.800000E-01  3.87421240E+00
4.950000E-01  3.88559989E+00
5.100000E-01  3.89671233E+00
5.250000E-01  3.90756650E+00
5.400000E-01  3.91818299E+00
5.550000E-01  3.92857446E+00
5.700000E-01  3.93874092E+00
5.850000E-01  3.94871176E+00
6.000000E-01  3.95849976E+00
6.150000E-01  3.96811917E+00
6.300000E-01  3.97757812E+00
6.450000E-01  3.98688239E+00
6.600000E-01  3.99603344E+00
6.750000E-01  4.00503724E+00
6.900000E-01  4.01390173E+00
7.050000E-01  4.02261670E+00
7.200000E-01  4.03118435E+00
7.350000E-01  4.03961506E+00
7.500000E-01  4.04790267E+00
7.650000E-01  4.05605892E+00
7.800000E-01  4.06409571E+00
7.950000E-01  4.07201169E+00
8.100000E-01  4.07981389E+00
8.250000E-01  4.08750242E+00
8.400000E-01  4.09507207E+00
8.550000E-01  4.10252734E+00
8.700000E-01  4.10987284E+00
8.850000E-01  4.11710337E+00
9.000000E-01  4.12422714E+00
9.150000E-01  4.13124117E+00
9.300000E-01  4.13814870E+00
9.450000E-01  4.14495415E+00
9.600000E-01  4.15166286E+00
9.750000E-01  4.15827876E+00
9.900000E-01  4.16480502E+00
1.005000E+00  4.17124878E+00
1.020000E+00  4.17761397E+00
1.035000E+00  4.18390516E+00
1.050000E+00  4.19012623E+00
1.065000E+00  4.19628161E+00
1.080000E+00  4.20237509E+00
1.095000E+00  4.20841013E+00
1.110000E+00  4.21438625E+00
1.125000E+00  4.22030944E+00
1.140000E+00  4.22617995E+00
1.155000E+00  4.23199847E+00
1.170000E+00  4.23776598E+00
1.185000E+00  4.24347759E+00
1.200000E+00  4.24913548E+00
1.215000E+00  4.25472967E+00
1.230000E+00  4.26026728E+00
1.245000E+00  4.26575180E+00
1.260000E+00  4.27118531E+00
1.275000E+00  4.27656831E+00
1.290000E+00  4.28189930E+00
1.305000E+00  4.28717842E+00
1.320000E+00  4.29240499E+00
1.335000E+00  4.29758182E+00
1.350000E+00  4.30270820E+00
1.365000E+00  4.30777998E+00
1.380000E+00  4.31279265E+00
1.395000E+00  4.31774989E+00
1.410000E+00  4.32265024E+00
1.425000E+00  4.32749306E+00
1.440000E+00  4.33228026E+00
1.455000E+00  4.33701152E+00
1.470000E+00  4.34168702E+00
1.485000E+00  4.34630507E+00
1.500000E+00  4.35086602E+00
1.515000E+00  4.35536787E+00
1.530000E+00  4.35980926E+00
1.545000E+00  4.36418753E+00
1.560000E+00  4.36850072E+00
1.575000E+00  4.37274693E+00
1.590000E+00  4.37692309E+00
1.605000E+00  4.38102625E+00
1.620000E+00  4.38505350E+00
1.635000E+00  4.38900025E+00
1.650000E+00  4.39286252E+00
1.665000E+00  4.39663582E+00
1.680000E+00  4.40031546E+00
1.695000E+00  4.40389531E+00
1.710000E+00  4.40736677E+00
1.725000E+00  4.41072298E+00
1.740000E+00  4.41395451E+00
1.755000E+00  4.41705055E+00
1.770000E+00  4.41999937E+00
1.785000E+00  4.42278916E+00
1.800000E+00  4.42540373E+00
1.815000E+00  4.42782093E+00
1.830000E+00  4.43002245E+00
1.845000E+00  4.43199512E+00
1.860000E+00  4.43371856E+00
1.875000E+00  4.43517170E+00
1.890000E+00  4.43633012E+00
1.905000E+00  4.43717004E+00
1.920000E+00  4.43766416E+00
1.935000E+00  4.43778381E+00
1.950000E+00  4.43749569E+00
1.965000E+00  4.43676397E+00
1.980000E+00  4.43555435E+00
1.995000E+00  4.43382855E+00
2.010000E+00  4.43154869E+00
2.025000E+00  4.42867364E+00
2.040000E+00  4.42516653E+00
2.055000E+00  4.42098287E+00
2.070000E+00  4.41607813E+00
2.085000E+00  4.41040645E+00
2.100000E+00  4.40391069E+00
2.115000E+00  4.39652623E+00
2.130000E+00  4.38819484E+00
2.145000E+00  4.37884257E+00
2.160000E+00  4.36839080E+00
2.175000E+00  4.35674402E+00
2.190000E+00  4.34379745E+00
2.205000E+00  4.32941920E+00
2.220000E+00  4.31345644E+00
2.235000E+00  4.29571336E+00
2.250000E+00  4.27595786E+00
2.265000E+00  4.25389443E+00
2.280000E+00  4.22915425E+00
2.295000E+00  4.20132103E+00
2.310000E+00  4.16987882E+00
2.325000E+00  4.13417563E+00
2.340000E+00  4.09336987E+00
2.355000E+00  4.04632459E+00
2.370000E+00  3.99144602E+00
2.385000E+00  3.92643224E+00
2.400000E+00  3.84837746E+00
2.415000E+00  3.75495687E+00
2.430000E+00  3.64681451E+00
2.445000E+00  3.52749820E+00
2.460000E+00  3.40093103E+00
2.475000E+00  3.27020755E+00
2.490000E+00  3.13768550E+00
2.505000E+00  3.00515623E+00
2.520000E+00  2.87392941E+00
2.535000E+00  2.74496915E+00
2.550000E+00  2.61901055E+00
2.565000E+00  2.49658619E+00
2.580000E+00  2.37803970E+00
2.595000E+00  2.26360185E+00
2.610000E+00  2.15341654E+00
2.625000E+00  2.04753719E+00
2.640000E+00  1.94596119E+00
2.655000E+00  1.84864542E+00
2.670000E+00  1.75549122E+00
2.685000E+00  1.66626206E+00

==> Asy/FU4663mor.txt <==
u4663mor  f4663mor  label
0.000000E+00  0.000000E+00  b
1.500000E-02  6.546081E-01  b
3.000000E-02  1.309054E+00  b
4.500000E-02  1.953339E+00  b
6.000000E-02  2.571385E+00  b
7.500000E-02  3.010077E+00  b
9.000000E-02  3.160418E+00  b
1.050000E-01  3.243297E+00  b
1.200000E-01  3.305289E+00  b
1.350000E-01  3.357608E+00  b
1.500000E-01  3.403986E+00  b
1.650000E-01  3.445980E+00  b
1.800000E-01  3.484657E+00  b
1.950000E-01  3.520343E+00  b
2.100000E-01  3.552602E+00  b
2.250000E-01  3.581269E+00  b
2.400000E-01  3.607128E+00  b
2.550000E-01  3.630948E+00  b
2.700000E-01  3.653091E+00  b
2.850000E-01  3.673712E+00  b
3.000000E-01  3.693086E+00  b
3.150000E-01  3.711377E+00  b
3.300000E-01  3.728710E+00  b
3.450000E-01  3.745192E+00  b
3.600000E-01  3.760894E+00  b
3.750000E-01  3.775910E+00  b
3.900000E-01  3.790291E+00  b
4.050000E-01  3.804098E+00  b
4.200000E-01  3.817396E+00  b
4.350000E-01  3.830226E+00  b
4.500000E-01  3.842645E+00  b
4.650000E-01  3.854697E+00  b
4.800000E-01  3.866414E+00  b
4.950000E-01  3.877827E+00  b
5.100000E-01  3.888958E+00  b
5.250000E-01  3.899824E+00  b
5.400000E-01  3.910438E+00  b
5.550000E-01  3.920810E+00  b
5.700000E-01  3.930962E+00  b
5.850000E-01  3.940898E+00  b
6.000000E-01  3.950642E+00  b
6.150000E-01  3.960204E+00  b
6.300000E-01  3.969590E+00  b
6.450000E-01  3.978808E+00  b
6.600000E-01  3.987873E+00  b
6.750000E-01  3.996792E+00  b
6.900000E-01  4.005567E+00  b
7.050000E-01  4.014205E+00  b
7.200000E-01  4.022685E+00  b
7.350000E-01  4.031030E+00  b
7.500000E-01  4.039247E+00  b
7.650000E-01  4.047331E+00  b
7.800000E-01  4.055281E+00  b
7.950000E-01  4.063115E+00  b
8.100000E-01  4.070838E+00  b
8.250000E-01  4.078452E+00  b
8.400000E-01  4.085961E+00  b
8.550000E-01  4.093364E+00  b
8.700000E-01  4.100656E+00  b
8.850000E-01  4.107842E+00  b
9.000000E-01  4.114924E+00  b
9.150000E-01  4.121898E+00  b
9.300000E-01  4.128772E+00  b
9.450000E-01  4.135544E+00  b
9.600000E-01  4.142218E+00  b
9.750000E-01  4.148797E+00  b
9.900000E-01  4.155285E+00  b
1.005000E+00  4.161684E+00  b
1.020000E+00  4.167995E+00  b
1.035000E+00  4.174226E+00  b
1.050000E+00  4.180382E+00  b
1.065000E+00  4.186465E+00  b
1.080000E+00  4.192479E+00  b
1.095000E+00  4.198429E+00  b
1.110000E+00  4.204318E+00  b
1.125000E+00  4.210147E+00  b
1.140000E+00  4.215916E+00  b
1.155000E+00  4.221627E+00  b
1.170000E+00  4.227284E+00  b
1.185000E+00  4.232887E+00  b
1.200000E+00  4.238437E+00  b
1.215000E+00  4.243934E+00  b
1.230000E+00  4.249376E+00  b
1.245000E+00  4.254761E+00  b
1.260000E+00  4.260083E+00  b
1.275000E+00  4.265347E+00  b
1.290000E+00  4.270552E+00  b
1.305000E+00  4.275699E+00  b
1.320000E+00  4.280790E+00  b
1.335000E+00  4.285825E+00  b
1.350000E+00  4.290801E+00  b
1.365000E+00  4.295718E+00  b
1.380000E+00  4.300575E+00  b
1.395000E+00  4.305369E+00  b
1.410000E+00  4.310100E+00  b
1.425000E+00  4.314767E+00  b
1.440000E+00  4.319367E+00  b
1.455000E+00  4.323896E+00  b
1.470000E+00  4.328355E+00  b
1.485000E+00  4.332741E+00  b
1.500000E+00  4.337052E+00  b
1.515000E+00  4.341285E+00  b
1.530000E+00  4.345436E+00  b
1.545000E+00  4.349502E+00  b
1.560000E+00  4.353479E+00  b
1.575000E+00  4.357362E+00  b
1.590000E+00  4.361145E+00  b
1.605000E+00  4.364821E+00  b
1.620000E+00  4.368384E+00  b
1.635000E+00  4.371824E+00  b
1.650000E+00  4.375131E+00  b
1.665000E+00  4.378292E+00  b
1.680000E+00  4.381294E+00  b
1.695000E+00  4.384121E+00  b
1.710000E+00  4.386753E+00  b
1.725000E+00  4.389170E+00  b
1.740000E+00  4.391347E+00  b
1.755000E+00  4.393261E+00  b
1.770000E+00  4.394886E+00  b
1.785000E+00  4.396196E+00  b
1.800000E+00  4.397164E+00  b
1.815000E+00  4.397757E+00  b
1.830000E+00  4.397938E+00  b
1.845000E+00  4.397666E+00  b
1.860000E+00  4.396898E+00  b
1.875000E+00  4.395584E+00  b
1.890000E+00  4.393679E+00  b
1.905000E+00  4.391132E+00  b
1.920000E+00  4.387898E+00  b
1.935000E+00  4.383927E+00  b
1.950000E+00  4.379160E+00  b
1.965000E+00  4.373528E+00  b
1.980000E+00  4.366966E+00  b
1.995000E+00  4.359401E+00  b
2.010000E+00  4.350739E+00  b
2.025000E+00  4.340889E+00  b
2.040000E+00  4.329743E+00  b
2.055000E+00  4.317187E+00  b
2.070000E+00  4.303071E+00  b
2.085000E+00  4.287226E+00  b
2.100000E+00  4.269441E+00  b
2.115000E+00  4.249452E+00  b
2.130000E+00  4.226948E+00  b
2.145000E+00  4.201545E+00  b
2.160000E+00  4.172772E+00  b
2.175000E+00  4.140056E+00  b
2.190000E+00  4.102665E+00  b
2.205000E+00  4.059618E+00  b
2.220000E+00  4.009456E+00  b
2.235000E+00  3.950106E+00  b
2.250000E+00  3.878633E+00  b
2.265000E+00  3.791845E+00  b
2.280000E+00  3.689125E+00  b
2.295000E+00  3.573598E+00  b
2.310000E+00  3.449578E+00  b
2.325000E+00  3.320514E+00  b
2.340000E+00  3.188906E+00  b
2.355000E+00  3.056743E+00  b
2.370000E+00  2.925517E+00  b
2.385000E+00  2.796341E+00  b
2.400000E+00  2.670105E+00  b
2.415000E+00  2.547418E+00  b
2.430000E+00  2.428716E+00  b
2.445000E+00  2.314300E+00  b
2.460000E+00  2.204350E+00  b
2.475000E+00  2.098931E+00  b
2.490000E+00  1.998051E+00  b
2.505000E+00  1.901671E+00  b
2.520000E+00  1.809688E+00  b
2.535000E+00  1.721983E+00  b
2.550000E+00  1.638400E+00  b
2.565000E+00  1.558720E+00  b
2.580000E+00  1.482555E+00  b
2.595000E+00  1.409083E+00  b
2.610000E+00  1.340634E+00  b
2.625000E+00  1.277168E+00  b
2.640000E+00  1.217488E+00  b
2.655000E+00  1.161244E+00  b

==> Asy/FU4663pre.txt <==
u4663pre  f4663pre
0.000000E+00  0.00000000E+00
1.500000E-02  6.54608101E-01
3.000000E-02  1.30905330E+00
4.500000E-02  1.95333925E+00
6.000000E-02  2.57138510E+00
7.500000E-02  3.01007687E+00
9.000000E-02  3.16041788E+00
1.050000E-01  3.24329717E+00
1.200000E-01  3.30528929E+00
1.350000E-01  3.35760771E+00
1.500000E-01  3.40398592E+00
1.650000E-01  3.44597952E+00
1.800000E-01  3.48465666E+00
1.950000E-01  3.52034298E+00
2.100000E-01  3.55260226E+00
2.250000E-01  3.58126923E+00
2.400000E-01  3.60712845E+00
2.550000E-01  3.63094842E+00
2.700000E-01  3.65309107E+00
2.850000E-01  3.67371148E+00
3.000000E-01  3.69308383E+00
3.150000E-01  3.71137156E+00
3.300000E-01  3.72869830E+00
3.450000E-01  3.74518185E+00
3.600000E-01  3.76088919E+00
3.750000E-01  3.77591350E+00
3.900000E-01  3.79029810E+00
4.050000E-01  3.80410520E+00
4.200000E-01  3.81740297E+00
4.350000E-01  3.83022845E+00
4.500000E-01  3.84264334E+00
4.650000E-01  3.85469523E+00
4.800000E-01  3.86641407E+00
4.950000E-01  3.87782904E+00
5.100000E-01  3.88895930E+00
5.250000E-01  3.89982500E+00
5.400000E-01  3.91043908E+00
5.550000E-01  3.92081061E+00
5.700000E-01  3.93096391E+00
5.850000E-01  3.94090098E+00
6.000000E-01  3.95064226E+00
6.150000E-01  3.96020325E+00
6.300000E-01  3.96958840E+00
6.450000E-01  3.97880720E+00
6.600000E-01  3.98787306E+00
6.750000E-01  3.99679358E+00
6.900000E-01  4.00556908E+00
7.050000E-01  4.01420722E+00
7.200000E-01  4.02268753E+00
7.350000E-01  4.03103133E+00
7.500000E-01  4.03924768E+00
7.650000E-01  4.04733068E+00
7.800000E-01  4.05527998E+00
7.950000E-01  4.06311401E+00
8.100000E-01  4.07083697E+00
8.250000E-01  4.07845286E+00
8.400000E-01  4.08596217E+00
8.550000E-01  4.09336504E+00
8.700000E-01  4.10065746E+00
8.850000E-01  4.10784244E+00
9.000000E-01  4.11492322E+00
9.150000E-01  4.12189725E+00
9.300000E-01  4.12877141E+00
9.450000E-01  4.13554452E+00
9.600000E-01  4.14221837E+00
9.750000E-01  4.14879801E+00
9.900000E-01  4.15528576E+00
1.005000E+00  4.16168416E+00
1.020000E+00  4.16799431E+00
1.035000E+00  4.17422568E+00
1.050000E+00  4.18038189E+00
1.065000E+00  4.18646518E+00
1.080000E+00  4.19248018E+00
1.095000E+00  4.19842999E+00
1.110000E+00  4.20431942E+00
1.125000E+00  4.21014832E+00
1.140000E+00  4.21591627E+00
1.155000E+00  4.22162699E+00
1.170000E+00  4.22728327E+00
1.185000E+00  4.23288656E+00
1.200000E+00  4.23843746E+00
1.215000E+00  4.24393472E+00
1.230000E+00  4.24937698E+00
1.245000E+00  4.25476197E+00
1.260000E+00  4.26008380E+00
1.275000E+00  4.26534757E+00
1.290000E+00  4.27055280E+00
1.305000E+00  4.27570032E+00
1.320000E+00  4.28079128E+00
1.335000E+00  4.28582513E+00
1.350000E+00  4.29080081E+00
1.365000E+00  4.29571719E+00
1.380000E+00  4.30057424E+00
1.395000E+00  4.30536884E+00
1.410000E+00  4.31010074E+00
1.425000E+00  4.31476854E+00
1.440000E+00  4.31936957E+00
1.455000E+00  4.32389861E+00
1.470000E+00  4.32835645E+00
1.485000E+00  4.33274176E+00
1.500000E+00  4.33705283E+00
1.515000E+00  4.34128454E+00
1.530000E+00  4.34543541E+00
1.545000E+00  4.34950171E+00
1.560000E+00  4.35347857E+00
1.575000E+00  4.35736180E+00
1.590000E+00  4.36114581E+00
1.605000E+00  4.36482311E+00
1.620000E+00  4.36838591E+00
1.635000E+00  4.37182464E+00
1.650000E+00  4.37513009E+00
1.665000E+00  4.37829110E+00
1.680000E+00  4.38129389E+00
1.695000E+00  4.38412212E+00
1.710000E+00  4.38675642E+00
1.725000E+00  4.38917278E+00
1.740000E+00  4.39134768E+00
1.755000E+00  4.39325969E+00
1.770000E+00  4.39488450E+00
1.785000E+00  4.39619597E+00
1.800000E+00  4.39716378E+00
1.815000E+00  4.39775754E+00
1.830000E+00  4.39794088E+00
1.845000E+00  4.39767134E+00
1.860000E+00  4.39690506E+00
1.875000E+00  4.39559257E+00
1.890000E+00  4.39368659E+00
1.905000E+00  4.39114058E+00
1.920000E+00  4.38790657E+00
1.935000E+00  4.38393258E+00
1.950000E+00  4.37916304E+00
1.965000E+00  4.37353567E+00
1.980000E+00  4.36697755E+00
1.995000E+00  4.35940643E+00
2.010000E+00  4.35074536E+00
2.025000E+00  4.34090057E+00
2.040000E+00  4.32975987E+00
2.055000E+00  4.31720542E+00
2.070000E+00  4.30309174E+00
2.085000E+00  4.28724856E+00
2.100000E+00  4.26946304E+00
2.115000E+00  4.24947618E+00
2.130000E+00  4.22696980E+00
2.145000E+00  4.20156479E+00
2.160000E+00  4.17279786E+00
2.175000E+00  4.14009027E+00
2.190000E+00  4.10270374E+00
2.205000E+00  4.05964850E+00
2.220000E+00  4.00949120E+00
2.235000E+00  3.95015064E+00
2.250000E+00  3.87868053E+00
2.265000E+00  3.79189763E+00
2.280000E+00  3.68915326E+00
2.295000E+00  3.57363957E+00
2.310000E+00  3.44963832E+00
2.325000E+00  3.32057354E+00
2.340000E+00  3.18898305E+00
2.355000E+00  3.05680393E+00
2.370000E+00  2.92555711E+00
2.385000E+00  2.79638852E+00
2.400000E+00  2.67014865E+00
2.415000E+00  2.54746076E+00
2.430000E+00  2.42875940E+00
2.445000E+00  2.31434292E+00
2.460000E+00  2.20438121E+00
2.475000E+00  2.09895986E+00
2.490000E+00  1.99808597E+00
2.505000E+00  1.90170114E+00
2.520000E+00  1.80971740E+00
2.535000E+00  1.72201321E+00
2.550000E+00  1.63842436E+00
2.565000E+00  1.55873730E+00
2.580000E+00  1.48257675E+00

==> Asy/FU6718mor.txt <==
u6718mor  f6718mor  label
0.000000E+00  0.000000E+00  c
1.500000E-02  6.545157E-01  c
3.000000E-02  1.308837E+00  c
4.500000E-02  1.952941E+00  c
6.000000E-02  2.570703E+00  c
7.500000E-02  3.007033E+00  c
9.000000E-02  3.154680E+00  c
1.050000E-01  3.236345E+00  c
1.200000E-01  3.297676E+00  c
1.350000E-01  3.349360E+00  c
1.500000E-01  3.395117E+00  c
1.650000E-01  3.436639E+00  c
1.800000E-01  3.474950E+00  c
1.950000E-01  3.510360E+00  c
2.100000E-01  3.542699E+00  c
2.250000E-01  3.571657E+00  c
2.400000E-01  3.597862E+00  c
2.550000E-01  3.621966E+00  c
2.700000E-01  3.644336E+00  c
2.850000E-01  3.665125E+00  c
3.000000E-01  3.684587E+00  c
3.150000E-01  3.702873E+00  c
3.300000E-01  3.720176E+00  c
3.450000E-01  3.736582E+00  c
3.600000E-01  3.752195E+00  c
3.750000E-01  3.767113E+00  c
3.900000E-01  3.781425E+00  c
4.050000E-01  3.795200E+00  c
4.200000E-01  3.808459E+00  c
4.350000E-01  3.821277E+00  c
4.500000E-01  3.833684E+00  c
4.650000E-01  3.845723E+00  c
4.800000E-01  3.857403E+00  c
4.950000E-01  3.868766E+00  c
5.100000E-01  3.879842E+00  c
5.250000E-01  3.890657E+00  c
5.400000E-01  3.901222E+00  c
5.550000E-01  3.911561E+00  c
5.700000E-01  3.921686E+00  c
5.850000E-01  3.931612E+00  c
6.000000E-01  3.941334E+00  c
6.150000E-01  3.950887E+00  c
6.300000E-01  3.960274E+00  c
6.450000E-01  3.969505E+00  c
6.600000E-01  3.978591E+00  c
6.750000E-01  3.987534E+00  c
6.900000E-01  3.996340E+00  c
7.050000E-01  4.005014E+00  c
7.200000E-01  4.013556E+00  c
7.350000E-01  4.021958E+00  c
7.500000E-01  4.030227E+00  c
7.650000E-01  4.038377E+00  c
7.800000E-01  4.046399E+00  c
7.950000E-01  4.054287E+00  c
8.100000E-01  4.062064E+00  c
8.250000E-01  4.069733E+00  c
8.400000E-01  4.077296E+00  c
8.550000E-01  4.084754E+00  c
8.700000E-01  4.092105E+00  c
8.850000E-01  4.099350E+00  c
9.000000E-01  4.106491E+00  c
9.150000E-01  4.113527E+00  c
9.300000E-01  4.120463E+00  c
9.450000E-01  4.127293E+00  c
9.600000E-01  4.134025E+00  c
9.750000E-01  4.140658E+00  c
9.900000E-01  4.147196E+00  c
1.005000E+00  4.153639E+00  c
1.020000E+00  4.159991E+00  c
1.035000E+00  4.166258E+00  c
1.050000E+00  4.172441E+00  c
1.065000E+00  4.178546E+00  c
1.080000E+00  4.184577E+00  c
1.095000E+00  4.190536E+00  c
1.110000E+00  4.196425E+00  c
1.125000E+00  4.202249E+00  c
1.140000E+00  4.208008E+00  c
1.155000E+00  4.213707E+00  c
1.170000E+00  4.219344E+00  c
1.185000E+00  4.224920E+00  c
1.200000E+00  4.230439E+00  c
1.215000E+00  4.235900E+00  c
1.230000E+00  4.241302E+00  c
1.245000E+00  4.246649E+00  c
1.260000E+00  4.251936E+00  c
1.275000E+00  4.257165E+00  c
1.290000E+00  4.262335E+00  c
1.305000E+00  4.267435E+00  c
1.320000E+00  4.272472E+00  c
1.335000E+00  4.277447E+00  c
1.350000E+00  4.282360E+00  c
1.365000E+00  4.287208E+00  c
1.380000E+00  4.291990E+00  c
1.395000E+00  4.296706E+00  c
1.410000E+00  4.301354E+00  c
1.425000E+00  4.305931E+00  c
1.440000E+00  4.310437E+00  c
1.455000E+00  4.314868E+00  c
1.470000E+00  4.319221E+00  c
1.485000E+00  4.323494E+00  c
1.500000E+00  4.327684E+00  c
1.515000E+00  4.331785E+00  c
1.530000E+00  4.335793E+00  c
1.545000E+00  4.339705E+00  c
1.560000E+00  4.343515E+00  c
1.575000E+00  4.347217E+00  c
1.590000E+00  4.350804E+00  c
1.605000E+00  4.354268E+00  c
1.620000E+00  4.357602E+00  c
1.635000E+00  4.360792E+00  c
1.650000E+00  4.363823E+00  c
1.665000E+00  4.366681E+00  c
1.680000E+00  4.369352E+00  c
1.695000E+00  4.371818E+00  c
1.710000E+00  4.374060E+00  c
1.725000E+00  4.376062E+00  c
1.740000E+00  4.377800E+00  c
1.755000E+00  4.379248E+00  c
1.770000E+00  4.380382E+00  c
1.785000E+00  4.381176E+00  c
1.800000E+00  4.381603E+00  c
1.815000E+00  4.381628E+00  c
1.830000E+00  4.381209E+00  c
1.845000E+00  4.380305E+00  c
1.860000E+00  4.378872E+00  c
1.875000E+00  4.376867E+00  c
1.890000E+00  4.374250E+00  c
1.905000E+00  4.370978E+00  c
1.920000E+00  4.366998E+00  c
1.935000E+00  4.362246E+00  c
1.950000E+00  4.356660E+00  c
1.965000E+00  4.350178E+00  c
1.980000E+00  4.342717E+00  c
1.995000E+00  4.334171E+00  c
2.010000E+00  4.324424E+00  c
2.025000E+00  4.313343E+00  c
2.040000E+00  4.300779E+00  c
2.055000E+00  4.286536E+00  c
2.070000E+00  4.270333E+00  c
2.085000E+00  4.251864E+00  c
2.100000E+00  4.230741E+00  c
2.115000E+00  4.206459E+00  c
2.130000E+00  4.178353E+00  c
2.145000E+00  4.145561E+00  c
2.160000E+00  4.106911E+00  c
2.175000E+00  4.060717E+00  c
2.190000E+00  4.004605E+00  c
2.205000E+00  3.935345E+00  c
2.220000E+00  3.849346E+00  c
2.235000E+00  3.745294E+00  c
2.250000E+00  3.626126E+00  c
2.265000E+00  3.496362E+00  c
2.280000E+00  3.360040E+00  c
2.295000E+00  3.220229E+00  c
2.310000E+00  3.079267E+00  c
2.325000E+00  2.939029E+00  c
2.340000E+00  2.800935E+00  c
2.355000E+00  2.666052E+00  c
2.370000E+00  2.535206E+00  c
2.385000E+00  2.408982E+00  c
2.400000E+00  2.287739E+00  c
2.415000E+00  2.171674E+00  c
2.430000E+00  2.060887E+00  c
2.445000E+00  1.955368E+00  c
2.460000E+00  1.855003E+00  c
2.475000E+00  1.759670E+00  c
2.490000E+00  1.669222E+00  c
2.505000E+00  1.583463E+00  c
2.520000E+00  1.502174E+00  c
2.535000E+00  1.425099E+00  c
2.550000E+00  1.351924E+00  c
2.565000E+00  1.282152E+00  c
2.580000E+00  1.216063E+00  c
2.595000E+00  1.155346E+00  c
2.610000E+00  1.098615E+00  c
2.625000E+00  1.045415E+00  c
2.640000E+00  9.954881E-01  c
2.655000E+00  9.486181E-01  c
2.670000E+00  9.046082E-01  c

==> Asy/FU6718pre.txt <==
u6718pre  f6718pre
0.000000E+00  0.00000000E+00
1.500000E-02  6.54515680E-01
3.000000E-02  1.30883742E+00
4.500000E-02  1.95294113E+00
6.000000E-02  2.57070299E+00
7.500000E-02  3.00703312E+00
9.000000E-02  3.15467965E+00
1.050000E-01  3.23634468E+00
1.200000E-01  3.29767569E+00
1.350000E-01  3.34936049E+00
1.500000E-01  3.39511702E+00
1.650000E-01  3.43663934E+00
1.800000E-01  3.47494969E+00
1.950000E-01  3.51035998E+00
2.100000E-01  3.54269878E+00
2.250000E-01  3.57165750E+00
2.400000E-01  3.59786166E+00
2.550000E-01  3.62196571E+00
2.700000E-01  3.64433584E+00
2.850000E-01  3.66512511E+00
3.000000E-01  3.68458534E+00
3.150000E-01  3.70286767E+00
3.300000E-01  3.72016716E+00
3.450000E-01  3.73657339E+00
3.600000E-01  3.75218871E+00
3.750000E-01  3.76711241E+00
3.900000E-01  3.78142925E+00
4.050000E-01  3.79520668E+00
4.200000E-01  3.80846610E+00
4.350000E-01  3.82128161E+00
4.500000E-01  3.83368514E+00
4.650000E-01  3.84572051E+00
4.800000E-01  3.85740008E+00
4.950000E-01  3.86876487E+00
5.100000E-01  3.87984212E+00
5.250000E-01  3.89065779E+00
5.400000E-01  3.90122586E+00
5.550000E-01  3.91156506E+00
5.700000E-01  3.92168917E+00
5.850000E-01  3.93161347E+00
6.000000E-01  3.94133331E+00
6.150000E-01  3.95088545E+00
6.300000E-01  3.96027332E+00
6.450000E-01  3.96950588E+00
6.600000E-01  3.97859214E+00
6.750000E-01  3.98753657E+00
6.900000E-01  3.99634153E+00
7.050000E-01  4.00501392E+00
7.200000E-01  4.01355611E+00
7.350000E-01  4.02195748E+00
7.500000E-01  4.03022710E+00
7.650000E-01  4.03837733E+00
7.800000E-01  4.04640067E+00
7.950000E-01  4.05428815E+00
8.100000E-01  4.06206529E+00
8.250000E-01  4.06973328E+00
8.400000E-01  4.07729609E+00
8.550000E-01  4.08475316E+00
8.700000E-01  4.09210493E+00
8.850000E-01  4.09935001E+00
9.000000E-01  4.10649024E+00
9.150000E-01  4.11352712E+00
9.300000E-01  4.12046242E+00
9.450000E-01  4.12729408E+00
9.600000E-01  4.13402621E+00
9.750000E-01  4.14065988E+00
9.900000E-01  4.14719637E+00
1.005000E+00  4.15363836E+00
1.020000E+00  4.15999049E+00
1.035000E+00  4.16625771E+00
1.050000E+00  4.17244136E+00
1.065000E+00  4.17854648E+00
1.080000E+00  4.18457775E+00
1.095000E+00  4.19053598E+00
1.110000E+00  4.19642528E+00
1.125000E+00  4.20224905E+00
1.140000E+00  4.20800831E+00
1.155000E+00  4.21370727E+00
1.170000E+00  4.21934433E+00
1.185000E+00  4.22492097E+00
1.200000E+00  4.23043976E+00
1.215000E+00  4.23590040E+00
1.230000E+00  4.24130309E+00
1.245000E+00  4.24664947E+00
1.260000E+00  4.25193729E+00
1.275000E+00  4.25716583E+00
1.290000E+00  4.26233511E+00
1.305000E+00  4.26743512E+00
1.320000E+00  4.27247207E+00
1.335000E+00  4.27744747E+00
1.350000E+00  4.28236039E+00
1.365000E+00  4.28720852E+00
1.380000E+00  4.29199097E+00
1.395000E+00  4.29670693E+00
1.410000E+00  4.30135421E+00
1.425000E+00  4.30593202E+00
1.440000E+00  4.31043772E+00
1.455000E+00  4.31486815E+00
1.470000E+00  4.31922124E+00
1.485000E+00  4.32349408E+00
1.500000E+00  4.32768397E+00
1.515000E+00  4.33178553E+00
1.530000E+00  4.33579410E+00
1.545000E+00  4.33970578E+00
1.560000E+00  4.34351521E+00
1.575000E+00  4.34721699E+00
1.590000E+00  4.35080475E+00
1.605000E+00  4.35427004E+00
1.620000E+00  4.35760240E+00
1.635000E+00  4.36079043E+00
1.650000E+00  4.36382213E+00
1.665000E+00  4.36668295E+00
1.680000E+00  4.36935365E+00
1.695000E+00  4.37181889E+00
1.710000E+00  4.37406192E+00
1.725000E+00  4.37606168E+00
1.740000E+00  4.37779756E+00
1.755000E+00  4.37924726E+00
1.770000E+00  4.38038492E+00
1.785000E+00  4.38118193E+00
1.800000E+00  4.38160762E+00
1.815000E+00  4.38162993E+00
1.830000E+00  4.38121184E+00
1.845000E+00  4.38031087E+00
1.860000E+00  4.37887995E+00
1.875000E+00  4.37687668E+00
1.890000E+00  4.37425794E+00
1.905000E+00  4.37097970E+00
1.920000E+00  4.36699296E+00
1.935000E+00  4.36224470E+00
1.950000E+00  4.35667175E+00
1.965000E+00  4.35019340E+00
1.980000E+00  4.34272529E+00
1.995000E+00  4.33417823E+00
2.010000E+00  4.32443782E+00
2.025000E+00  4.31337002E+00
2.040000E+00  4.30080918E+00
2.055000E+00  4.28655121E+00
2.070000E+00  4.27034903E+00
2.085000E+00  4.25188539E+00
2.100000E+00  4.23076412E+00
2.115000E+00  4.20647778E+00
2.130000E+00  4.17837644E+00
2.145000E+00  4.14560183E+00
2.160000E+00  4.10695056E+00
2.175000E+00  4.06075064E+00
2.190000E+00  4.00465701E+00
2.205000E+00  3.93540215E+00
2.220000E+00  3.84940682E+00
2.235000E+00  3.74535392E+00
2.250000E+00  3.62616878E+00
2.265000E+00  3.49644130E+00
2.280000E+00  3.36014029E+00
2.295000E+00  3.22032246E+00
2.310000E+00  3.07936220E+00
2.325000E+00  2.93911343E+00
2.340000E+00  2.80099876E+00
2.355000E+00  2.66611432E+00
2.370000E+00  2.53528006E+00
2.385000E+00  2.40905185E+00
2.400000E+00  2.28779826E+00
2.415000E+00  2.17173898E+00
2.430000E+00  2.06095011E+00
2.445000E+00  1.95541333E+00
2.460000E+00  1.85504791E+00
2.475000E+00  1.75971663E+00
2.490000E+00  1.66926700E+00
2.505000E+00  1.58350457E+00
2.520000E+00  1.50221278E+00
2.535000E+00  1.42513471E+00
2.550000E+00  1.35195446E+00
2.565000E+00  1.28215454E+00

==> Asy/FU8979mor.txt <==
u8979mor  f8979mor  label
0.000000E+00  0.000000E+00  d
1.500000E-02  6.544284E-01  d
3.000000E-02  1.308655E+00  d
4.500000E-02  1.952633E+00  d
6.000000E-02  2.570204E+00  d
7.500000E-02  3.004629E+00  d
9.000000E-02  3.149435E+00  d
1.050000E-01  3.229425E+00  d
1.200000E-01  3.289962E+00  d
1.350000E-01  3.341293E+00  d
1.500000E-01  3.386962E+00  d
1.650000E-01  3.428474E+00  d
1.800000E-01  3.466802E+00  d
1.950000E-01  3.502349E+00  d
2.100000E-01  3.534995E+00  d
2.250000E-01  3.564287E+00  d
2.400000E-01  3.590712E+00  d
2.550000E-01  3.614982E+00  d
2.700000E-01  3.637461E+00  d
2.850000E-01  3.658368E+00  d
3.000000E-01  3.677939E+00  d
3.150000E-01  3.696403E+00  d
3.300000E-01  3.713906E+00  d
3.450000E-01  3.730502E+00  d
3.600000E-01  3.746276E+00  d
3.750000E-01  3.761326E+00  d
3.900000E-01  3.775734E+00  d
4.050000E-01  3.789581E+00  d
4.200000E-01  3.802896E+00  d
4.350000E-01  3.815750E+00  d
4.500000E-01  3.828170E+00  d
4.650000E-01  3.840205E+00  d
4.800000E-01  3.851896E+00  d
4.950000E-01  3.863274E+00  d
5.100000E-01  3.874354E+00  d
5.250000E-01  3.885171E+00  d
5.400000E-01  3.895741E+00  d
5.550000E-01  3.906086E+00  d
5.700000E-01  3.916210E+00  d
5.850000E-01  3.926132E+00  d
6.000000E-01  3.935841E+00  d
6.150000E-01  3.945363E+00  d
6.300000E-01  3.954721E+00  d
6.450000E-01  3.963918E+00  d
6.600000E-01  3.972964E+00  d
6.750000E-01  3.981869E+00  d
6.900000E-01  3.990635E+00  d
7.050000E-01  3.999273E+00  d
7.200000E-01  4.007781E+00  d
7.350000E-01  4.016163E+00  d
7.500000E-01  4.024415E+00  d
7.650000E-01  4.032549E+00  d
7.800000E-01  4.040564E+00  d
7.950000E-01  4.048448E+00  d
8.100000E-01  4.056206E+00  d
8.250000E-01  4.063855E+00  d
8.400000E-01  4.071396E+00  d
8.550000E-01  4.078830E+00  d
8.700000E-01  4.086159E+00  d
8.850000E-01  4.093384E+00  d
9.000000E-01  4.100503E+00  d
9.150000E-01  4.107517E+00  d
9.300000E-01  4.114426E+00  d
9.450000E-01  4.121232E+00  d
9.600000E-01  4.127934E+00  d
9.750000E-01  4.134534E+00  d
9.900000E-01  4.141034E+00  d
1.005000E+00  4.147437E+00  d
1.020000E+00  4.153744E+00  d
1.035000E+00  4.159960E+00  d
1.050000E+00  4.166087E+00  d
1.065000E+00  4.172127E+00  d
1.080000E+00  4.178086E+00  d
1.095000E+00  4.183966E+00  d
1.110000E+00  4.189770E+00  d
1.125000E+00  4.195501E+00  d
1.140000E+00  4.201162E+00  d
1.155000E+00  4.206754E+00  d
1.170000E+00  4.212278E+00  d
1.185000E+00  4.217733E+00  d
1.200000E+00  4.223120E+00  d
1.215000E+00  4.228439E+00  d
1.230000E+00  4.233691E+00  d
1.245000E+00  4.238875E+00  d
1.260000E+00  4.243992E+00  d
1.275000E+00  4.249040E+00  d
1.290000E+00  4.254018E+00  d
1.305000E+00  4.258923E+00  d
1.320000E+00  4.263755E+00  d
1.335000E+00  4.268507E+00  d
1.350000E+00  4.273177E+00  d
1.365000E+00  4.277762E+00  d
1.380000E+00  4.282263E+00  d
1.395000E+00  4.286677E+00  d
1.410000E+00  4.290999E+00  d
1.425000E+00  4.295227E+00  d
1.440000E+00  4.299355E+00  d
1.455000E+00  4.303379E+00  d
1.470000E+00  4.307292E+00  d
1.485000E+00  4.311088E+00  d
1.500000E+00  4.314760E+00  d
1.515000E+00  4.318298E+00  d
1.530000E+00  4.321692E+00  d
1.545000E+00  4.324933E+00  d
1.560000E+00  4.328008E+00  d
1.575000E+00  4.330904E+00  d
1.590000E+00  4.333603E+00  d
1.605000E+00  4.336083E+00  d
1.620000E+00  4.338322E+00  d
1.635000E+00  4.340302E+00  d
1.650000E+00  4.342006E+00  d
1.665000E+00  4.343410E+00  d
1.680000E+00  4.344490E+00  d
1.695000E+00  4.345213E+00  d
1.710000E+00  4.345545E+00  d
1.725000E+00  4.345455E+00  d
1.740000E+00  4.344905E+00  d
1.755000E+00  4.343857E+00  d
1.770000E+00  4.342271E+00  d
1.785000E+00  4.340104E+00  d
1.800000E+00  4.337312E+00  d
1.815000E+00  4.333841E+00  d
1.830000E+00  4.329633E+00  d
1.845000E+00  4.324632E+00  d
1.860000E+00  4.318769E+00  d
1.875000E+00  4.311964E+00  d
1.890000E+00  4.304121E+00  d
1.905000E+00  4.295121E+00  d
1.920000E+00  4.284827E+00  d
1.935000E+00  4.273076E+00  d
1.950000E+00  4.259653E+00  d
1.965000E+00  4.244322E+00  d
1.980000E+00  4.226758E+00  d
1.995000E+00  4.206588E+00  d
2.010000E+00  4.183327E+00  d
2.025000E+00  4.156406E+00  d
2.040000E+00  4.125108E+00  d
2.055000E+00  4.088457E+00  d
2.070000E+00  4.045123E+00  d
2.085000E+00  3.993250E+00  d
2.100000E+00  3.930200E+00  d
2.115000E+00  3.852617E+00  d
2.130000E+00  3.757736E+00  d
2.145000E+00  3.646308E+00  d
2.160000E+00  3.522622E+00  d
2.175000E+00  3.391031E+00  d
2.190000E+00  3.254916E+00  d
2.205000E+00  3.116878E+00  d
2.220000E+00  2.978844E+00  d
2.235000E+00  2.842356E+00  d
2.250000E+00  2.708603E+00  d
2.265000E+00  2.578447E+00  d
2.280000E+00  2.452502E+00  d
2.295000E+00  2.331245E+00  d
2.310000E+00  2.214975E+00  d
2.325000E+00  2.103852E+00  d
2.340000E+00  1.997904E+00  d
2.355000E+00  1.897089E+00  d
2.370000E+00  1.801311E+00  d
2.385000E+00  1.710422E+00  d
2.400000E+00  1.624238E+00  d
2.415000E+00  1.542572E+00  d
2.430000E+00  1.465230E+00  d
2.445000E+00  1.392012E+00  d
2.460000E+00  1.322711E+00  d
2.475000E+00  1.257122E+00  d
2.490000E+00  1.195037E+00  d
2.505000E+00  1.136259E+00  d
2.520000E+00  1.080603E+00  d
2.535000E+00  1.027889E+00  d
2.550000E+00  9.779483E-01  d
2.565000E+00  9.306190E-01  d
2.580000E+00  8.857503E-01  d
2.595000E+00  8.432000E-01  d
2.610000E+00  8.028347E-01  d
2.625000E+00  7.645271E-01  d
2.640000E+00  7.281566E-01  d
2.655000E+00  6.936113E-01  d
2.670000E+00  6.607821E-01  d
2.685000E+00  6.295677E-01  d
2.700000E+00  5.998749E-01  d
2.715000E+00  5.716144E-01  d
2.730000E+00  5.446977E-01  d
2.745000E+00  5.190344E-01  d
2.760000E+00  4.945404E-01  d
2.775000E+00  4.711403E-01  d
2.790000E+00  4.487285E-01  d
2.805000E+00  4.271763E-01  d
2.820000E+00  4.064987E-01  d
2.835000E+00  3.869108E-01  d
2.850000E+00  3.685950E-01  d
2.865000E+00  3.515682E-01  d
2.880000E+00  3.357613E-01  d
2.895000E+00  3.210785E-01  d

==> Asy/FU8979pre.txt <==
u8979pre  f8979pre
0.000000E+00  0.00000000E+00
1.500000E-02  6.54428371E-01
3.000000E-02  1.30865458E+00
4.500000E-02  1.95263292E+00
6.000000E-02  2.57020454E+00
7.500000E-02  3.00462882E+00
9.000000E-02  3.14943493E+00
1.050000E-01  3.22942488E+00
1.200000E-01  3.28996206E+00
1.350000E-01  3.34129282E+00
1.500000E-01  3.38696244E+00
1.650000E-01  3.42847406E+00
1.800000E-01  3.46680195E+00
1.950000E-01  3.50234866E+00
2.100000E-01  3.53499545E+00
2.250000E-01  3.56428694E+00
2.400000E-01  3.59071158E+00
2.550000E-01  3.61498239E+00
2.700000E-01  3.63746099E+00
2.850000E-01  3.65836537E+00
3.000000E-01  3.67793274E+00
3.150000E-01  3.69639072E+00
3.300000E-01  3.71389268E+00
3.450000E-01  3.73049497E+00
3.600000E-01  3.74627751E+00
3.750000E-01  3.76133416E+00
3.900000E-01  3.77574379E+00
4.050000E-01  3.78958990E+00
4.200000E-01  3.80289999E+00
4.350000E-01  3.81575094E+00
4.500000E-01  3.82816835E+00
4.650000E-01  3.84020198E+00
4.800000E-01  3.85189391E+00
4.950000E-01  3.86327211E+00
5.100000E-01  3.87435451E+00
5.250000E-01  3.88517363E+00
5.400000E-01  3.89574631E+00
5.550000E-01  3.90609182E+00
5.700000E-01  3.91621351E+00
5.850000E-01  3.92613246E+00
6.000000E-01  3.93583910E+00
6.150000E-01  3.94536126E+00
6.300000E-01  3.95471920E+00
6.450000E-01  3.96391701E+00
6.600000E-01  3.97296444E+00
6.750000E-01  3.98186971E+00
6.900000E-01  3.99063711E+00
7.050000E-01  3.99927557E+00
7.200000E-01  4.00778315E+00
7.350000E-01  4.01616560E+00
7.500000E-01  4.02441696E+00
7.650000E-01  4.03254904E+00
7.800000E-01  4.04056216E+00
7.950000E-01  4.04844505E+00
8.100000E-01  4.05620326E+00
8.250000E-01  4.06385316E+00
8.400000E-01  4.07139549E+00
8.550000E-01  4.07883163E+00
8.700000E-01  4.08616127E+00
8.850000E-01  4.09338712E+00
9.000000E-01  4.10050584E+00
9.150000E-01  4.10751902E+00
9.300000E-01  4.11442715E+00
9.450000E-01  4.12123237E+00
9.600000E-01  4.12793352E+00
9.750000E-01  4.13453255E+00
9.900000E-01  4.14103243E+00
1.005000E+00  4.14743497E+00
1.020000E+00  4.15374312E+00
1.035000E+00  4.15995932E+00
1.050000E+00  4.16608737E+00
1.065000E+00  4.17212852E+00
1.080000E+00  4.17808805E+00
1.095000E+00  4.18396830E+00
1.110000E+00  4.18977184E+00
1.125000E+00  4.19550254E+00
1.140000E+00  4.20116288E+00
1.155000E+00  4.20675405E+00
1.170000E+00  4.21227768E+00
1.185000E+00  4.21773295E+00
1.200000E+00  4.22311995E+00
1.215000E+00  4.22843916E+00
1.230000E+00  4.23369191E+00
1.245000E+00  4.23887753E+00
1.260000E+00  4.24399436E+00
1.275000E+00  4.24904242E+00
1.290000E+00  4.25401939E+00
1.305000E+00  4.25892378E+00
1.320000E+00  4.26375457E+00
1.335000E+00  4.26850643E+00
1.350000E+00  4.27317672E+00
1.365000E+00  4.27776290E+00
1.380000E+00  4.28226386E+00
1.395000E+00  4.28667756E+00
1.410000E+00  4.29100081E+00
1.425000E+00  4.29522881E+00
1.440000E+00  4.29935673E+00
1.455000E+00  4.30337979E+00
1.470000E+00  4.30729221E+00
1.485000E+00  4.31108787E+00
1.500000E+00  4.31475915E+00
1.515000E+00  4.31829763E+00
1.530000E+00  4.32169356E+00
1.545000E+00  4.32493559E+00
1.560000E+00  4.32801073E+00
1.575000E+00  4.33090376E+00
1.590000E+00  4.33359965E+00
1.605000E+00  4.33607935E+00
1.620000E+00  4.33832087E+00
1.635000E+00  4.34030464E+00
1.650000E+00  4.34201054E+00
1.665000E+00  4.34341394E+00
1.680000E+00  4.34449051E+00
1.695000E+00  4.34521140E+00
1.710000E+00  4.34554376E+00
1.725000E+00  4.34545501E+00
1.740000E+00  4.34490947E+00
1.755000E+00  4.34386918E+00
1.770000E+00  4.34228749E+00
1.785000E+00  4.34011851E+00
1.800000E+00  4.33732066E+00
1.815000E+00  4.33384512E+00
1.830000E+00  4.32964122E+00
1.845000E+00  4.32464573E+00
1.860000E+00  4.31878761E+00
1.875000E+00  4.31198424E+00
1.890000E+00  4.30414263E+00
1.905000E+00  4.29514392E+00
1.920000E+00  4.28485214E+00
1.935000E+00  4.27310207E+00
1.950000E+00  4.25968490E+00
1.965000E+00  4.24434992E+00
1.980000E+00  4.22678837E+00
1.995000E+00  4.20661726E+00
2.010000E+00  4.18336840E+00
2.025000E+00  4.15645796E+00
2.040000E+00  4.12515577E+00
2.055000E+00  4.08850651E+00
2.070000E+00  4.04518098E+00
2.085000E+00  3.99331298E+00
2.100000E+00  3.93027723E+00
2.115000E+00  3.85271670E+00
2.130000E+00  3.75781586E+00
2.145000E+00  3.64638925E+00
2.160000E+00  3.52271307E+00
2.175000E+00  3.39114842E+00
2.190000E+00  3.25505987E+00
2.205000E+00  3.11700186E+00
2.220000E+00  2.97895880E+00
2.235000E+00  2.84246621E+00
2.250000E+00  2.70870163E+00
2.265000E+00  2.57853439E+00
2.280000E+00  2.45259208E+00
2.295000E+00  2.33133996E+00
2.310000E+00  2.21506629E+00
2.325000E+00  2.10393068E+00
2.340000E+00  1.99797496E+00
2.355000E+00  1.89715866E+00
2.370000E+00  1.80137611E+00
2.385000E+00  1.71047937E+00
2.400000E+00  1.62428942E+00
2.415000E+00  1.54262228E+00
2.430000E+00  1.46528265E+00
2.445000E+00  1.39206477E+00
2.460000E+00  1.32276046E+00
2.475000E+00  1.25716568E+00
2.490000E+00  1.19507686E+00
2.505000E+00  1.13629854E+00
2.520000E+00  1.08064131E+00
2.535000E+00  1.02792472E+00
2.550000E+00  9.77980989E-01
2.565000E+00  9.30649401E-01
2.580000E+00  8.85778359E-01
2.595000E+00  8.43226968E-01
2.610000E+00  8.02861513E-01
2.625000E+00  7.64553179E-01
2.640000E+00  7.28180467E-01
2.655000E+00  6.93631486E-01
2.670000E+00  6.60800325E-01
2.685000E+00  6.29585583E-01
2.700000E+00  5.99891920E-01
2.715000E+00  5.71629145E-01
2.730000E+00  5.44709287E-01
2.745000E+00  5.19043429E-01
2.760000E+00  4.94548291E-01
2.775000E+00  4.71149986E-01
2.790000E+00  4.48728863E-01

==> Asy/NR130-2912.txt <==
u2912nr130  f2912nr130  label
0.000000E+00  0.000000E+00  a
1.500000E-02  6.547301E-01  a
3.000000E-02  1.309290E+00  a
4.500000E-02  1.953882E+00  a
6.000000E-02  2.572232E+00  a
7.500000E-02  3.014790E+00  a
9.000000E-02  3.170092E+00  a
1.050000E-01  3.255099E+00  a
1.200000E-01  3.317881E+00  a
1.350000E-01  3.370622E+00  a
1.500000E-01  3.417014E+00  a
1.650000E-01  3.458787E+00  a
1.800000E-01  3.497099E+00  a
1.950000E-01  3.532091E+00  a
2.100000E-01  3.563480E+00  a
2.250000E-01  3.591384E+00  a
2.400000E-01  3.616929E+00  a
2.550000E-01  3.640515E+00  a
2.700000E-01  3.662388E+00  a
2.850000E-01  3.682786E+00  a
3.000000E-01  3.702002E+00  a
3.150000E-01  3.720140E+00  a
3.300000E-01  3.737308E+00  a
3.450000E-01  3.753669E+00  a
3.600000E-01  3.769273E+00  a
3.750000E-01  3.784202E+00  a
3.900000E-01  3.798509E+00  a
4.050000E-01  3.812235E+00  a
4.200000E-01  3.825452E+00  a
4.350000E-01  3.838186E+00  a
4.500000E-01  3.850535E+00  a
4.650000E-01  3.862532E+00  a
4.800000E-01  3.874212E+00  a
4.950000E-01  3.885600E+00  a
5.100000E-01  3.896712E+00  a
5.250000E-01  3.907566E+00  a
5.400000E-01  3.918183E+00  a
5.550000E-01  3.928574E+00  a
5.700000E-01  3.938741E+00  a
5.850000E-01  3.948712E+00  a
6.000000E-01  3.958500E+00  a
6.150000E-01  3.968119E+00  a
6.300000E-01  3.977578E+00  a
6.450000E-01  3.986882E+00  a
6.600000E-01  3.996033E+00  a
6.750000E-01  4.005037E+00  a
6.900000E-01  4.013902E+00  a
7.050000E-01  4.022617E+00  a
7.200000E-01  4.031184E+00  a
7.350000E-01  4.039615E+00  a
7.500000E-01  4.047903E+00  a
7.650000E-01  4.056059E+00  a
7.800000E-01  4.064096E+00  a
7.950000E-01  4.072012E+00  a
8.100000E-01  4.079814E+00  a
8.250000E-01  4.087502E+00  a
8.400000E-01  4.095072E+00  a
8.550000E-01  4.102527E+00  a
8.700000E-01  4.109873E+00  a
8.850000E-01  4.117103E+00  a
9.000000E-01  4.124227E+00  a
9.150000E-01  4.131241E+00  a
9.300000E-01  4.138149E+00  a
9.450000E-01  4.144954E+00  a
9.600000E-01  4.151663E+00  a
9.750000E-01  4.158279E+00  a
9.900000E-01  4.164805E+00  a
1.005000E+00  4.171249E+00  a
1.020000E+00  4.177614E+00  a
1.035000E+00  4.183905E+00  a
1.050000E+00  4.190126E+00  a
1.065000E+00  4.196282E+00  a
1.080000E+00  4.202375E+00  a
1.095000E+00  4.208410E+00  a
1.110000E+00  4.214386E+00  a
1.125000E+00  4.220309E+00  a
1.140000E+00  4.226180E+00  a
1.155000E+00  4.231998E+00  a
1.170000E+00  4.237766E+00  a
1.185000E+00  4.243477E+00  a
1.200000E+00  4.249135E+00  a
1.215000E+00  4.254730E+00  a
1.230000E+00  4.260268E+00  a
1.245000E+00  4.265752E+00  a
1.260000E+00  4.271185E+00  a
1.275000E+00  4.276568E+00  a
1.290000E+00  4.281899E+00  a
1.305000E+00  4.287178E+00  a
1.320000E+00  4.292405E+00  a
1.335000E+00  4.297582E+00  a
1.350000E+00  4.302708E+00  a
1.365000E+00  4.307780E+00  a
1.380000E+00  4.312793E+00  a
1.395000E+00  4.317750E+00  a
1.410000E+00  4.322650E+00  a
1.425000E+00  4.327493E+00  a
1.440000E+00  4.332280E+00  a
1.455000E+00  4.337011E+00  a
1.470000E+00  4.341687E+00  a
1.485000E+00  4.346305E+00  a
1.500000E+00  4.350866E+00  a
1.515000E+00  4.355368E+00  a
1.530000E+00  4.359809E+00  a
1.545000E+00  4.364188E+00  a
1.560000E+00  4.368501E+00  a
1.575000E+00  4.372747E+00  a
1.590000E+00  4.376923E+00  a
1.605000E+00  4.381026E+00  a
1.620000E+00  4.385052E+00  a
1.635000E+00  4.388998E+00  a
1.650000E+00  4.392862E+00  a
1.665000E+00  4.396636E+00  a
1.680000E+00  4.400315E+00  a
1.695000E+00  4.403895E+00  a
1.710000E+00  4.407364E+00  a
1.725000E+00  4.410720E+00  a
1.740000E+00  4.413952E+00  a
1.755000E+00  4.417049E+00  a
1.770000E+00  4.419999E+00  a
1.785000E+00  4.422789E+00  a
1.800000E+00  4.425404E+00  a
1.815000E+00  4.427821E+00  a
1.830000E+00  4.430022E+00  a
1.845000E+00  4.431994E+00  a
1.860000E+00  4.433718E+00  a
1.875000E+00  4.435171E+00  a
1.890000E+00  4.436331E+00  a
1.905000E+00  4.437350E+00  a
1.920000E+00  4.437669E+00  a
1.935000E+00  4.437790E+00  a
1.950000E+00  4.437508E+00  a
1.965000E+00  4.436796E+00  a
1.980000E+00  4.435469E+00  a
1.995000E+00  4.433837E+00  a

==> Asy/TCPU.txt <==
modesT  T2912  T4663  T6718  T8979
40  1.046605E-01  7.678317E-02  6.403749E-02  4.279147E-02
60  1.082056E-01  8.000924E-02  6.911698E-02  4.344889E-02
80  1.220822E-01  8.731310E-02  7.446232E-02  4.814721E-02
100  1.337587E-01  9.120906E-02  7.798706E-02  5.046595E-02
120  1.375443E-01  9.572316E-02  8.251818E-02  5.175264E-02
140  1.493112E-01  1.035251E-01  9.001409E-02  6.070542E-02

==> Asy/UErrors.txt <==
modesU  U2912  U4663  U6718  U8979
40  1.026171E-04  4.183079E-05  6.515586E-05  9.620453E-05
60  2.209385E-05  1.767655E-05  1.555023E-05  1.914666E-05
80  1.256069E-05  8.321873E-06  8.176433E-06  1.173096E-05
100  3.290532E-06  3.439005E-06  4.616993E-06  5.489889E-06
120  1.692704E-06  1.128715E-06  1.485491E-06  2.761086E-06
140  4.864191E-06  4.077038E-07  6.716784E-07  1.938953E-06

==> Asy/con-vs-incon.txt <==
u2912mor  f2912mor  u2912nrmor  f2912nrmor
0.000000E+00  0.000000E+00  0.000000E+00  0.000000E+00
1.500000E-02  6.547302E-01  1.500000E-02  6.547306E-01
3.000000E-02  1.309292E+00  3.000000E-02  1.309283E+00
4.500000E-02  1.953882E+00  4.500000E-02  1.953873E+00
6.000000E-02  2.572232E+00  6.000000E-02  2.572232E+00
7.500000E-02  3.014790E+00  7.500000E-02  3.014791E+00
9.000000E-02  3.170092E+00  9.000000E-02  3.170096E+00
1.050000E-01  3.255099E+00  1.050000E-01  3.255099E+00
1.200000E-01  3.317881E+00  1.200000E-01  3.317881E+00
1.350000E-01  3.370622E+00  1.350000E-01  3.370619E+00
1.500000E-01  3.417014E+00  1.500000E-01  3.417009E+00
1.650000E-01  3.458787E+00  1.650000E-01  3.458784E+00
1.800000E-01  3.497099E+00  1.800000E-01  3.497096E+00
1.950000E-01  3.532091E+00  1.950000E-01  3.532086E+00
2.100000E-01  3.563480E+00  2.100000E-01  3.563475E+00
2.250000E-01  3.591384E+00  2.250000E-01  3.591382E+00
2.400000E-01  3.616929E+00  2.400000E-01  3.616927E+00
2.550000E-01  3.640515E+00  2.550000E-01  3.640512E+00
2.700000E-01  3.662388E+00  2.700000E-01  3.662388E+00
2.850000E-01  3.682786E+00  2.850000E-01  3.682786E+00
3.000000E-01  3.702002E+00  3.000000E-01  3.702001E+00
3.150000E-01  3.720140E+00  3.150000E-01  3.720138E+00
3.300000E-01  3.737310E+00  3.300000E-01  3.737307E+00
3.450000E-01  3.753676E+00  3.450000E-01  3.753668E+00
3.600000E-01  3.769286E+00  3.600000E-01  3.769273E+00
3.750000E-01  3.784214E+00  3.750000E-01  3.784201E+00
3.900000E-01  3.798513E+00  3.900000E-01  3.798508E+00
4.050000E-01  3.812229E+00  4.050000E-01  3.812233E+00
4.200000E-01  3.825442E+00  4.200000E-01  3.825451E+00
4.350000E-01  3.838178E+00  4.350000E-01  3.838186E+00
4.500000E-01  3.850528E+00  4.500000E-01  3.850534E+00
4.650000E-01  3.862531E+00  4.650000E-01  3.862531E+00
4.800000E-01  3.874218E+00  4.800000E-01  3.874212E+00
4.950000E-01  3.885607E+00  4.950000E-01  3.885599E+00
5.100000E-01  3.896717E+00  5.100000E-01  3.896711E+00
5.250000E-01  3.907566E+00  5.250000E-01  3.907566E+00
5.400000E-01  3.918178E+00  5.400000E-01  3.918183E+00
5.550000E-01  3.928568E+00  5.550000E-01  3.928574E+00
5.700000E-01  3.938734E+00  5.700000E-01  3.938740E+00
5.850000E-01  3.948709E+00  5.850000E-01  3.948711E+00
6.000000E-01  3.958500E+00  6.000000E-01  3.958499E+00
6.150000E-01  3.968121E+00  6.150000E-01  3.968118E+00
6.300000E-01  3.977581E+00  6.300000E-01  3.977577E+00
6.450000E-01  3.986885E+00  6.450000E-01  3.986882E+00
6.600000E-01  3.996033E+00  6.600000E-01  3.996033E+00
6.750000E-01  4.005035E+00  6.750000E-01  4.005037E+00
6.900000E-01  4.013899E+00  6.900000E-01  4.013901E+00
7.050000E-01  4.022614E+00  7.050000E-01  4.022617E+00
7.200000E-01  4.031182E+00  7.200000E-01  4.031184E+00
7.350000E-01  4.039614E+00  7.350000E-01  4.039615E+00
7.500000E-01  4.047903E+00  7.500000E-01  4.047902E+00
7.650000E-01  4.056061E+00  7.650000E-01  4.056059E+00
7.800000E-01  4.064098E+00  7.800000E-01  4.064095E+00
7.950000E-01  4.072012E+00  7.950000E-01  4.072011E+00
8.100000E-01  4.079812E+00  8.100000E-01  4.079814E+00
8.250000E-01  4.087500E+00  8.250000E-01  4.087502E+00
8.400000E-01  4.095070E+00  8.400000E-01  4.095072E+00
8.550000E-01  4.102526E+00  8.550000E-01  4.102527E+00
8.700000E-01  4.109873E+00  8.700000E-01  4.109872E+00
8.850000E-01  4.117104E+00  8.850000E-01  4.117103E+00
9.000000E-01  4.124227E+00  9.000000E-01  4.124227E+00
9.150000E-01  4.131241E+00  9.150000E-01  4.131241E+00
9.300000E-01  4.138148E+00  9.300000E-01  4.138148E+00
9.450000E-01  4.144954E+00  9.450000E-01  4.144954E+00
9.600000E-01  4.151663E+00  9.600000E-01  4.151663E+00
9.750000E-01  4.158279E+00  9.750000E-01  4.158278E+00
9.900000E-01  4.164806E+00  9.900000E-01  4.164805E+00
1.005000E+00  4.171249E+00  1.005000E+00  4.171249E+00
1.020000E+00  4.177613E+00  1.020000E+00  4.177614E+00
1.035000E+00  4.183904E+00  1.035000E+00  4.183905E+00
1.050000E+00  4.190125E+00  1.050000E+00  4.190126E+00
1.065000E+00  4.196281E+00  1.065000E+00  4.196281E+00
1.080000E+00  4.202375E+00  1.080000E+00  4.202375E+00
1.095000E+00  4.208411E+00  1.095000E+00  4.208410E+00
1.110000E+00  4.214387E+00  1.110000E+00  4.214386E+00
1.125000E+00  4.220310E+00  1.125000E+00  4.220309E+00
1.140000E+00  4.226181E+00  1.140000E+00  4.226180E+00
1.155000E+00  4.231998E+00  1.155000E+00  4.231998E+00
1.170000E+00  4.237764E+00  1.170000E+00  4.237765E+00
1.185000E+00  4.243476E+00  1.185000E+00  4.243478E+00
1.200000E+00  4.249134E+00  1.200000E+00  4.249135E+00
1.215000E+00  4.254728E+00  1.215000E+00  4.254729E+00
1.230000E+00  4.260266E+00  1.230000E+00  4.260267E+00
1.245000E+00  4.265751E+00  1.245000E+00  4.265752E+00
1.260000E+00  4.271185E+00  1.260000E+00  4.271185E+00
1.275000E+00  4.276569E+00  1.275000E+00  4.276568E+00
1.290000E+00  4.281900E+00  1.290000E+00  4.281899E+00
1.305000E+00  4.287180E+00  1.305000E+00  4.287178E+00
1.320000E+00  4.292406E+00  1.320000E+00  4.292405E+00
1.335000E+00  4.297582E+00  1.335000E+00  4.297582E+00
1.350000E+00  4.302707E+00  1.350000E+00  4.302708E+00
1.365000E+00  4.307779E+00  1.365000E+00  4.307780E+00
1.380000E+00  4.312791E+00  1.380000E+00  4.312793E+00
1.395000E+00  4.317748E+00  1.395000E+00  4.317750E+00
1.410000E+00  4.322648E+00  1.410000E+00  4.322650E+00
1.425000E+00  4.327492E+00  1.425000E+00  4.327493E+00
1.440000E+00  4.332280E+00  1.440000E+00  4.332280E+00
1.455000E+00  4.337011E+00  1.455000E+00  4.337012E+00
1.470000E+00  4.341687E+00  1.470000E+00  4.341687E+00
1.485000E+00  4.346306E+00  1.485000E+00  4.346305E+00
1.500000E+00  4.350867E+00  1.500000E+00  4.350866E+00
1.515000E+00  4.355368E+00  1.515000E+00  4.355368E+00
1.530000E+00  4.359809E+00  1.530000E+00  4.359809E+00
1.545000E+00  4.364186E+00  1.545000E+00  4.364187E+00
1.560000E+00  4.368499E+00  1.560000E+00  4.368501E+00
1.575000E+00  4.372745E+00  1.575000E+00  4.372747E+00
1.590000E+00  4.376921E+00  1.590000E+00  4.376923E+00
1.605000E+00  4.381025E+00  1.605000E+00  4.381026E+00
1.620000E+00  4.385053E+00  1.620000E+00  4.385053E+00
1.635000E+00  4.389000E+00  1.635000E+00  4.389000E+00
1.650000E+00  4.392863E+00  1.650000E+00  4.392862E+00
1.665000E+00  4.396636E+00  1.665000E+00  4.396636E+00
1.680000E+00  4.400316E+00  1.680000E+00  4.400315E+00
1.695000E+00  4.403895E+00  1.695000E+00  4.403895E+00
1.710000E+00  4.407366E+00  1.710000E+00  4.407367E+00
1.725000E+00  4.410721E+00  1.725000E+00  4.410723E+00
1.740000E+00  4.413953E+00  1.740000E+00  4.413954E+00
1.755000E+00  4.417051E+00  1.755000E+00  4.417050E+00
1.770000E+00  4.420002E+00  1.770000E+00  4.419999E+00
1.785000E+00  4.422790E+00  1.785000E+00  4.422789E+00
1.800000E+00  4.425400E+00  1.800000E+00  4.425403E+00
1.815000E+00  4.427816E+00  1.815000E+00  4.427821E+00
1.830000E+00  4.430020E+00  1.830000E+00  4.430022E+00
1.845000E+00  4.431995E+00  1.845000E+00  4.431995E+00
1.860000E+00  4.433721E+00  1.860000E+00  4.433719E+00
1.875000E+00  4.435174E+00  1.875000E+00  4.435172E+00
1.890000E+00  4.436331E+00  1.890000E+00  4.436330E+00
1.905000E+00  4.437169E+00  1.905000E+00  4.437170E+00
1.920000E+00  4.437662E+00  1.920000E+00  4.437664E+00
1.935000E+00  4.437779E+00  1.935000E+00  4.437784E+00
1.950000E+00  4.437488E+00  1.950000E+00  4.437496E+00
1.965000E+00  4.436758E+00  1.965000E+00  4.436765E+00
1.980000E+00  4.435547E+00  1.980000E+00  4.435555E+00
1.995000E+00  4.433820E+00  1.995000E+00  4.433829E+00
2.010000E+00  4.431540E+00  2.010000E+00  4.431549E+00
2.025000E+00  4.428672E+00  2.025000E+00  4.428674E+00
2.040000E+00  4.425162E+00  2.040000E+00  4.425167E+00
2.055000E+00  4.420979E+00  2.055000E+00  4.420984E+00
2.070000E+00  4.416074E+00  2.070000E+00  4.416080E+00
2.085000E+00  4.410399E+00  2.085000E+00  4.410408E+00
2.100000E+00  4.403901E+00  2.100000E+00  4.403912E+00
2.115000E+00  4.396515E+00  2.115000E+00  4.396527E+00
2.130000E+00  4.388185E+00  2.130000E+00  4.388196E+00
2.145000E+00  4.378836E+00  2.145000E+00  4.378845E+00
2.160000E+00  4.368382E+00  2.160000E+00  4.368394E+00
2.175000E+00  4.356735E+00  2.175000E+00  4.356747E+00
2.190000E+00  4.343789E+00  2.190000E+00  4.343801E+00
2.205000E+00  4.329406E+00  2.205000E+00  4.329423E+00
2.220000E+00  4.313432E+00  2.220000E+00  4.313461E+00
2.235000E+00  4.295687E+00  2.235000E+00  4.295720E+00
2.250000E+00  4.275946E+00  2.250000E+00  4.275965E+00
2.265000E+00  4.253874E+00  2.265000E+00  4.253902E+00
2.280000E+00  4.229134E+00  2.280000E+00  4.229164E+00
2.295000E+00  4.201299E+00  2.295000E+00  4.201331E+00
2.310000E+00  4.169848E+00  2.310000E+00  4.169890E+00
2.325000E+00  4.134150E+00  2.325000E+00  4.134189E+00
2.340000E+00  4.093340E+00  2.340000E+00  4.093383E+00
2.355000E+00  4.046300E+00  2.355000E+00  4.046338E+00
2.370000E+00  3.991412E+00  2.370000E+00  3.991461E+00
2.385000E+00  3.926390E+00  2.385000E+00  3.926442E+00
2.400000E+00  3.848336E+00  2.400000E+00  3.848386E+00
2.415000E+00  3.754934E+00  2.415000E+00  3.754961E+00
2.430000E+00  3.646801E+00  2.430000E+00  3.646815E+00
2.445000E+00  3.527471E+00  2.445000E+00  3.527492E+00
2.460000E+00  3.400886E+00  2.460000E+00  3.400926E+00
2.475000E+00  3.270148E+00  2.475000E+00  3.270201E+00
2.490000E+00  3.137630E+00  2.490000E+00  3.137675E+00
2.505000E+00  3.005105E+00  2.505000E+00  3.005144E+00
2.520000E+00  2.873893E+00  2.520000E+00  2.873916E+00
2.535000E+00  2.744951E+00  2.535000E+00  2.744954E+00
2.550000E+00  2.618983E+00  2.550000E+00  2.618996E+00
2.565000E+00  2.496552E+00  2.565000E+00  2.496572E+00
2.580000E+00  2.378008E+00  2.580000E+00  2.378025E+00
2.595000E+00  2.263570E+00  2.595000E+00  2.263587E+00
2.610000E+00  2.153391E+00  2.610000E+00  2.153401E+00
2.625000E+00  2.047520E+00  2.625000E+00  2.047521E+00
2.640000E+00  1.945944E+00  2.640000E+00  1.945946E+00
2.655000E+00  1.848627E+00  2.655000E+00  1.848631E+00
2.670000E+00  1.755474E+00  2.670000E+00  1.755476E+00
2.685000E+00  1.666270E+00  2.685000E+00  1.666249E+00
2.700000E+00  1.580357E+00    
2.715000E+00  1.498280E+00    
2.730000E+00  1.423145E+00    
2.745000E+00  1.353767E+00    
2.760000E+00  1.289579E+00    

==> Asy/local_nonlocal/local-nonlocal-mor.txt <==
u2912mor  f2912mor
0.00E+00  0
1.50E-02  0.654730281
3.00E-02  1.309292937
4.50E-02  1.953881702
6.00E-02  2.572231804
7.50E-02  3.014789859
9.00E-02  3.170092013
1.05E-01  3.255098655
1.20E-01  3.317881384
1.35E-01  3.370622089
1.50E-01  3.417014237
1.65E-01  3.458787418
1.80E-01  3.497099246
1.95E-01  3.532091436
2.10E-01  3.563479887
2.25E-01  3.591383516
2.40E-01  3.616929433
2.55E-01  3.640514888
2.70E-01  3.662387168
2.85E-01  3.682780692
3.00E-01  3.701985172
3.15E-01  3.720108404
3.30E-01  3.737259112
3.45E-01  3.753604328
3.60E-01  3.769193542
3.75E-01  3.784105487
3.90E-01  3.798394677
4.05E-01  3.812101993
4.20E-01  3.825304117
4.35E-01  3.838025958
4.50E-01  3.850357181
4.65E-01  3.862338601
4.80E-01  3.874001094
4.95E-01  3.88536506
5.10E-01  3.896452224
5.25E-01  3.90727865
5.40E-01  3.917866244
5.55E-01  3.928229023
5.70E-01  3.938360821
5.85E-01  3.948290845
6.00E-01  3.958028768
6.15E-01  3.967583839
6.30E-01  3.9769538
6.45E-01  3.986058331
6.60E-01  3.994714233
6.75E-01  4.003033449
6.90E-01  4.010449786
7.05E-01  4.017484817
7.20E-01  4.025202848
7.35E-01  4.032563217
7.50E-01  4.039520775
7.65E-01  4.046341501
7.80E-01  4.052545563
7.95E-01  4.058744097
8.10E-01  4.064607529
8.25E-01  4.069710841
8.40E-01  4.074767856
8.55E-01  4.080069391
8.70E-01  4.085741491
8.85E-01  4.091677
9.00E-01  4.097676966
9.15E-01  4.103503703
9.30E-01  4.109200248
9.45E-01  4.114803521
9.60E-01  4.12012748
9.75E-01  4.125066339
9.90E-01  4.129584753
1.01E+00  4.133927124
1.02E+00  4.138246617
1.04E+00  4.142574507
1.05E+00  4.147017805
1.07E+00  4.151493468
1.08E+00  4.155999516
1.10E+00  4.16045827
1.11E+00  4.164935997
1.13E+00  4.169437004
1.14E+00  4.173795472
1.15E+00  4.178029991
1.17E+00  4.182329032
1.18E+00  4.186734672
1.20E+00  4.191264433
1.21E+00  4.195806791
1.23E+00  4.200303109
1.24E+00  4.204767762
1.26E+00  4.209240488
1.27E+00  4.21369643
1.29E+00  4.21808337
1.30E+00  4.222363011
1.32E+00  4.226528785
1.33E+00  4.230545528
1.35E+00  4.234370708
1.36E+00  4.237924315
1.38E+00  4.241218017
1.39E+00  4.244373623
1.41E+00  4.247494307
1.42E+00  4.250623361
1.44E+00  4.253722001
1.45E+00  4.256728075
1.47E+00  4.259559502
1.48E+00  4.262226796
1.50E+00  4.264869724
1.51E+00  4.267530501
1.53E+00  4.270159633
1.54E+00  4.272678534
1.56E+00  4.275054708
1.57E+00  4.277252569
1.59E+00  4.279085141
1.60E+00  4.280584576
1.62E+00  4.281863384
1.63E+00  4.282928336
1.65E+00  4.28378978
1.66E+00  4.284385034
1.68E+00  4.284583937
1.69E+00  4.284305636
1.71E+00  4.283597932
1.72E+00  4.28220917
1.74E+00  4.279774296
1.75E+00  4.27619133
1.77E+00  4.271042495
1.78E+00  4.263644642
1.80E+00  4.253400787
1.81E+00  4.239869252
1.83E+00  4.221919256
1.84E+00  4.198382419
1.86E+00  4.168209607
1.87E+00  4.129156312
1.89E+00  4.077800566
1.90E+00  4.006788972
1.92E+00  3.908033287
1.93E+00  3.778997793
1.95E+00  3.639063837
1.96E+00  3.501769257
1.98E+00  3.370976685
1.99E+00  3.24959112
2.01E+00  3.136297116
2.02E+00  3.029808433
2.04E+00  2.930763124
2.05E+00  2.838572027
2.07E+00  2.752986968
2.08E+00  2.673605386
2.10E+00  2.599485075
2.11E+00  2.530214949
2.13E+00  2.465631945
2.14E+00  2.40536804
2.16E+00  2.348736963
2.17E+00  2.295256195
2.19E+00  2.244902904
2.20E+00  2.197389264
2.22E+00  2.152360367
2.23E+00  2.109725208
2.25E+00  2.06939383
2.26E+00  2.031186761
2.28E+00  1.99497469
2.29E+00  1.9607291
2.31E+00  1.928211524
2.32E+00  1.89704101
2.34E+00  1.86696993
2.35E+00  1.838057737
2.37E+00  1.810426972
2.38E+00  1.784091628
2.40E+00  1.759020909
2.41E+00  1.735110392
2.43E+00  1.712231775
2.44E+00  1.690338084
2.46E+00  1.669322398
2.47E+00  1.649113837
2.49E+00  1.629740867
2.50E+00  1.611203845
2.52E+00  1.593473421
2.53E+00  1.576522844
2.55E+00  1.560284502
2.56E+00  1.544715126
2.58E+00  1.529807558
2.59E+00  1.515539946
2.61E+00  1.501854595
2.62E+00  1.488721474
2.64E+00  1.476112835
2.65E+00  1.463982698
2.67E+00  1.452304084
2.69E+00  1.441047608
2.70E+00  1.430224514
2.72E+00  1.41983918
2.73E+00  1.409875595
2.75E+00  1.400322603
2.76E+00  1.391148371
2.78E+00  1.382336315
2.79E+00  1.373851461
2.81E+00  1.36565476
2.82E+00  1.357714773
2.84E+00  1.350037806
2.85E+00  1.342615612
2.87E+00  1.335430526
2.88E+00  1.328435855
2.90E+00  1.32164318
2.91E+00  1.315053126
2.93E+00  1.308672355
2.94E+00  1.302504327
2.96E+00  1.296542601
2.97E+00  1.290785464
2.99E+00  1.28524176
3.00E+00  1.279898395
3.02E+00  1.274742584
3.03E+00  1.269753665
3.05E+00  1.264917025
3.06E+00  1.260232463
3.08E+00  1.255698315
3.09E+00  1.25130721
3.11E+00  1.247053057
3.12E+00  1.242917876
3.14E+00  1.238889341
3.15E+00  1.23497669
3.17E+00  1.23118526
3.18E+00  1.227503891
3.20E+00  1.223936205
3.21E+00  1.220491881
3.23E+00  1.217172695
3.24E+00  1.21398132
3.26E+00  1.210913016
3.27E+00  1.207956679
3.29E+00  1.205103499
3.30E+00  1.202344212
3.32E+00  1.199670134
3.33E+00  1.1970831
3.35E+00  1.194580977
3.36E+00  1.192165649
3.38E+00  1.189835364
3.39E+00  1.187580415
3.41E+00  1.185391429
3.42E+00  1.183268298
3.44E+00  1.181217269
3.45E+00  1.179245554
3.47E+00  1.177355335
3.48E+00  1.175548399
3.50E+00  1.173818703
3.51E+00  1.172163704
3.53E+00  1.17057742
3.54E+00  1.169059512
3.56E+00  1.167611385
3.57E+00  1.166229976
3.59E+00  1.164922708
3.60E+00  1.163691738
3.62E+00  1.162536154
3.63E+00  1.161451472
3.65E+00  1.160432924
3.66E+00  1.159474495
3.68E+00  1.158570058
3.69E+00  1.157714238
3.71E+00  1.156898782
3.72E+00  1.156118412
3.74E+00  1.155368192
3.75E+00  1.154641726
3.77E+00  1.153931951
3.78E+00  1.15324001
3.80E+00  1.152572735
3.81E+00  1.151932044
3.83E+00  1.151319398
3.84E+00  1.15073358
3.86E+00  1.150173615
3.87E+00  1.149639905
3.89E+00  1.149132538
3.90E+00  1.148652251
3.92E+00  1.148196242
3.93E+00  1.147763915
3.95E+00  1.147353765
3.96E+00  1.146963115
3.98E+00  1.146590593
3.99E+00  1.146234648
4.01E+00  1.145896425
4.02E+00  1.145575034
4.04E+00  1.145268258
4.05E+00  1.144973853
4.07E+00  1.1446902
4.08E+00  1.144418782
4.10E+00  1.144164842
4.11E+00  1.143933322
4.13E+00  1.143729926
4.14E+00  1.143557077
4.16E+00  1.143415895
4.17E+00  1.143304572
4.19E+00  1.143221616
4.20E+00  1.14316518
4.22E+00  1.143133974
4.23E+00  1.143126025
4.25E+00  1.143138322
4.26E+00  1.143169235
4.28E+00  1.143215385
4.29E+00  1.143274065
4.31E+00  1.143343717
4.32E+00  1.14342348
4.34E+00  1.143512308
4.35E+00  1.14360907
4.37E+00  1.143712125
4.38E+00  1.143820739
4.40E+00  1.143933374
4.41E+00  1.144049934
4.43E+00  1.144169476
4.44E+00  1.14429086
4.46E+00  1.144412444
4.47E+00  1.144529646
4.49E+00  1.144637611
4.50E+00  1.144731235

==> Asy/local_nonlocal/local-nonlocal.txt <==
u2912nonlocal  f2912nonlocal  u2912local  f2912local
0.00E+00  0  0.00E+00  0
1.50E-02  0.654730063  1.50E-02  0.654730063
3.00E-02  1.309289933  3.00E-02  1.309289933
4.50E-02  1.953881827  4.50E-02  1.953881827
6.00E-02  2.572231827  6.00E-02  2.572231827
7.50E-02  3.014789863  7.50E-02  3.014789863
9.00E-02  3.170092015  9.00E-02  3.170092015
1.05E-01  3.255098657  1.05E-01  3.255098657
1.20E-01  3.317881388  1.20E-01  3.317881388
1.35E-01  3.370622091  1.35E-01  3.370622091
1.50E-01  3.417014242  1.50E-01  3.417014242
1.65E-01  3.458787422  1.65E-01  3.458787422
1.80E-01  3.497099251  1.80E-01  3.497099251
1.95E-01  3.532091441  1.95E-01  3.532091441
2.10E-01  3.56347989  2.10E-01  3.56347989
2.25E-01  3.591383518  2.25E-01  3.591383518
2.40E-01  3.616929432  2.40E-01  3.616929432
2.55E-01  3.64051489  2.55E-01  3.64051489
2.70E-01  3.662388388  2.70E-01  3.66238717
2.85E-01  3.682786149  2.85E-01  3.682780694
3.00E-01  3.702001671  3.00E-01  3.701985173
3.15E-01  3.720139825  3.15E-01  3.720108421
3.30E-01  3.737308371  3.30E-01  3.737259111
3.45E-01  3.753669034  3.45E-01  3.753604342
3.60E-01  3.769272594  3.60E-01  3.769193524
3.75E-01  3.784201894  3.75E-01  3.784105486
3.90E-01  3.798509174  3.90E-01  3.798394686
4.05E-01  3.812234582  4.05E-01  3.812102032
4.20E-01  3.825451965  4.20E-01  3.825304214
4.35E-01  3.838186458  4.35E-01  3.838025964
4.50E-01  3.850534999  4.50E-01  3.850357176
4.65E-01  3.862531589  4.65E-01  3.862338657
4.80E-01  3.874212404  4.80E-01  3.874001061
4.95E-01  3.885599894  4.95E-01  3.885365058
5.10E-01  3.896712326  5.10E-01  3.896452201
5.25E-01  3.907566499  5.25E-01  3.907278629
5.40E-01  3.918182995  5.40E-01  3.917866218
5.55E-01  3.928574459  5.55E-01  3.928229002
5.70E-01  3.938740923  5.70E-01  3.938360792
5.85E-01  3.948711764  5.85E-01  3.948290863
6.00E-01  3.958499759  6.00E-01  3.958028739
6.15E-01  3.968119171  6.15E-01  3.967583806
6.30E-01  3.97757812  6.30E-01  3.97695375
6.45E-01  3.986882386  6.45E-01  3.986058298
6.60E-01  3.996033445  6.60E-01  3.994714227
6.75E-01  4.00503724  6.75E-01  4.003033447
6.90E-01  4.013901734    
7.05E-01  4.022616702    
7.20E-01  4.031184354    
7.35E-01  4.039615057    
7.50E-01  4.047902666    
7.65E-01  4.056058924    
7.80E-01  4.064095713    
7.95E-01  4.072011687    
8.10E-01  4.079813886    
8.25E-01  4.087502417    
8.40E-01  4.095072071    
8.55E-01  4.102527337    
8.70E-01  4.109872844    
8.85E-01  4.117103371    
9.00E-01  4.124227144    
9.15E-01  4.131241166    
9.30E-01  4.138148699    
9.45E-01  4.144954151    
9.60E-01  4.151662862    
9.75E-01  4.158278764    
9.90E-01  4.164805019    
1.01E+00  4.171248775    
1.02E+00  4.177613973    
1.04E+00  4.183905158    
1.05E+00  4.19012623    
1.07E+00  4.196281612    
1.08E+00  4.202375092    
1.10E+00  4.20841013    
1.11E+00  4.214386246    
1.13E+00  4.220309439    
1.14E+00  4.226179954    
1.15E+00  4.231998467    
1.17E+00  4.237765978    
1.18E+00  4.243477593    
1.20E+00  4.24913548    
1.21E+00  4.254729673    
1.23E+00  4.260267275    
1.24E+00  4.265751801    
1.26E+00  4.271185309    
1.27E+00  4.276568306    
1.29E+00  4.281899299    
1.30E+00  4.287178419    
1.32E+00  4.292404992    
1.33E+00  4.29758182    
1.35E+00  4.302708197    
1.36E+00  4.307779981    
1.38E+00  4.312792645    
1.39E+00  4.317749889    
1.41E+00  4.322650238    
1.42E+00  4.327493064    
1.44E+00  4.332280257    
1.45E+00  4.337011517    
1.47E+00  4.341687015    
1.48E+00  4.346305071    
1.50E+00  4.350866018    
1.51E+00  4.355367866    
1.53E+00  4.359809263    
1.54E+00  4.364187533    
1.56E+00  4.36850072    
1.57E+00  4.372746935    
1.59E+00  4.376923091    
1.60E+00  4.38102625    
1.62E+00  4.385053495    
1.63E+00  4.389000247    
1.65E+00  4.392862523    
1.66E+00  4.396635822    
1.68E+00  4.400315455    
1.69E+00  4.403895312    
1.71E+00  4.407366767    
1.72E+00  4.410722979    
1.74E+00  4.413954509    
1.75E+00  4.417050547    
1.77E+00  4.41999937    
1.78E+00  4.422789162    
1.80E+00  4.425403726    
1.81E+00  4.42782093    
1.83E+00  4.430022449    
1.84E+00  4.43199512    
1.86E+00  4.433718561    
1.87E+00  4.435171705    
1.89E+00  4.436330121    
1.90E+00  4.437170044    
1.92E+00  4.437664158    
1.93E+00  4.437783807    
1.95E+00  4.437495691    
1.96E+00  4.436763974    
1.98E+00  4.435554345    
1.99E+00  4.433828546    
2.01E+00  4.431548689    
2.02E+00  4.428673643    
2.04E+00  4.425166529    
2.05E+00  4.420982872    
2.07E+00  4.416078132    
2.08E+00  4.410406446    
2.10E+00  4.403910688    
2.11E+00  4.39652623    
2.13E+00  4.388194836    
2.14E+00  4.378842573    
2.16E+00  4.368390805    
2.17E+00  4.356744017    
2.19E+00  4.343797455    
2.20E+00  4.329419203    
2.22E+00  4.313456442    
2.23E+00  4.295713358    
2.25E+00  4.275957857    
2.26E+00  4.253894431    
2.28E+00  4.229154251    
2.29E+00  4.201321034    
2.31E+00  4.16987882    
2.32E+00  4.134175626    
2.34E+00  4.093369868    
2.35E+00  4.046324586    
2.37E+00  3.991446016    
2.38E+00  3.926432237    
2.40E+00  3.848377464    
2.41E+00  3.754956866    
2.43E+00  3.646814507    
2.44E+00  3.527498196    
2.46E+00  3.400931033    
2.47E+00  3.270207551    
2.49E+00  3.137685502    
2.50E+00  3.00515623    
2.52E+00  2.873929413    
2.53E+00  2.744969147    
2.55E+00  2.619010553    
2.56E+00  2.496586191    
2.58E+00  2.378039704    
2.59E+00  2.263601846    
2.61E+00  2.153416539    
2.62E+00  2.047537191    
2.64E+00  1.945961189    
2.65E+00  1.848645417    
2.67E+00  1.755491223    
2.69E+00  1.66626206    

==> Asy/modes-SVD-NR.txt <==
modes U D T full
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 5.249482616536629148e-02 2.830896522523334013e-01 2.954444800712805904e-15 2.675256875522970951e-02
2.000000000000000000e+00 2.120673587155235199e-02 6.923222768146695960e-02 2.509686413315699746e-15 1.173498097043201502e-02
3.000000000000000000e+00 7.108567599988738044e-03 2.503684658520564585e-02 2.260684858912090404e-15 3.919138848132871188e-03
4.000000000000000000e+00 4.015057712145215889e-03 2.053895168048527897e-02 1.910725669604261398e-15 2.524757502152682152e-03
5.000000000000000000e+00 3.464747365738113632e-03 9.873697343501769419e-03 1.772564054298727715e-15 1.478604546115236265e-03
6.000000000000000000e+00 1.372492249584909276e-03 5.245451231693802965e-03 1.247412766021400716e-15 9.380328675491666135e-04
7.000000000000000000e+00 1.203287714361084108e-03 2.818710882351313420e-03 9.427728344936455836e-16 6.475304097122904640e-04
8.000000000000000000e+00 8.134757055537180162e-04 1.974844681016881247e-03 5.853469313812497862e-16 4.928526942591448601e-04
9.000000000000000000e+00 6.932942022804116115e-04 1.580825634332762211e-03 1.962265566102061802e-16 2.557025021482550102e-04
1.000000000000000000e+01 3.390756044431448841e-04 1.515710362667725903e-03 1.058277946523691284e-16 2.245588135055893086e-04
1.100000000000000000e+01 2.251921251980307974e-04 1.053007592149727591e-03 9.992006701160991969e-17 1.440514472675441483e-04
1.200000000000000000e+01 1.707389664176895035e-04 6.966070553507023406e-04 9.992006701160991969e-17 9.618044575071807900e-05
1.300000000000000000e+01 1.413249008731598067e-04 4.959687770266747254e-04 9.992006701160991969e-17 8.319401662309899176e-05
1.400000000000000000e+01 1.158962811370110266e-04 3.078538548337556697e-04 9.992006701160991969e-17 6.753094521680097354e-05
1.500000000000000000e+01 5.593723639722015503e-05 2.596955167217334889e-04 9.992006701160991969e-17 4.377972374057016204e-05
1.600000000000000000e+01 4.240333230643353720e-05 2.316921062766475609e-04 9.992006701160991969e-17 3.280689591528095214e-05
1.700000000000000000e+01 3.058606795865740697e-05 1.664456134321137901e-04 9.992006701160991969e-17 2.245207957469664263e-05
1.800000000000000000e+01 2.606872311391753854e-05 1.429342378380111915e-04 9.992006701160991969e-17 1.438304019570226865e-05
1.900000000000000000e+01 1.971092124547304706e-05 1.103214181048731547e-04 9.992006701160991969e-17 1.087700594753493590e-05
2.000000000000000000e+01 1.227686618859710645e-05 9.663929601110377921e-05 9.992006701160991969e-17 9.888409711707094025e-06
2.100000000000000000e+01 1.033942730501112483e-05 7.436903909435319448e-05 9.992006701160991969e-17 6.882460644840156445e-06
2.200000000000000000e+01 8.320456594130233103e-06 7.022819505240520939e-05 9.992006701160991969e-17 5.512302082753257369e-06
2.300000000000000000e+01 6.935121026537655574e-06 5.788173469326831684e-05 9.992006701160991969e-17 4.581988628218847230e-06
2.400000000000000000e+01 6.638432727440039193e-06 5.527000046915829957e-05 9.992006701160991969e-17 3.830536995004807388e-06
2.500000000000000000e+01 5.726548509378707406e-06 4.820168900905858324e-05 9.992006701160991969e-17 3.444290465283085855e-06
2.600000000000000000e+01 5.224850542702646968e-06 4.338813304069756392e-05 9.992006701160991969e-17 3.231327882385881116e-06
2.700000000000000000e+01 4.483297661966964140e-06 4.062640028630194175e-05 9.992006701160991969e-17 2.846533340927264337e-06
2.800000000000000000e+01 3.706692604417359686e-06 3.452560457233000267e-05 9.992006701160991969e-17 2.252369165509675057e-06
2.900000000000000000e+01 3.274070666667073832e-06 3.234887500727029675e-05 9.992006701160991969e-17 1.895247326125646136e-06
3.000000000000000000e+01 3.014857577271620051e-06 2.987919940398457903e-05 9.992006701160991969e-17 1.687757252344375754e-06
3.100000000000000000e+01 2.577774740524463712e-06 2.794995551040484430e-05 9.992006701160991969e-17 1.529892796818606814e-06
3.200000000000000000e+01 2.253827743423293993e-06 2.664848198793373936e-05 9.992006701160991969e-17 1.348971327230253186e-06
3.300000000000000000e+01 1.885423018732815260e-06 2.490124126459972336e-05 9.992006701160991969e-17 1.296199123951600298e-06
3.400000000000000000e+01 1.765973519475419354e-06 2.274492219276792743e-05 9.992006701160991969e-17 1.095269311642894912e-06
3.500000000000000000e+01 1.437660393025083207e-06 2.087874400636277348e-05 9.992006701160991969e-17 1.018360517758017081e-06
3.600000000000000000e+01 1.370420059193641116e-06 1.964737316635699007e-05 9.992006701160991969e-17 9.003619357598239983e-07
3.700000000000000000e+01 1.305513307751077588e-06 1.776123888093867587e-05 9.992006701160991969e-17 8.776288730062760833e-07
3.800000000000000000e+01 1.125224494491038085e-06 1.695051035828638888e-05 9.992006701160991969e-17 8.123873790942946778e-07
3.900000000000000000e+01 1.043518229637208061e-06 1.661466312934675995e-05 9.992006701160991969e-17 7.908170498461693168e-07
4.000000000000000000e+01 1.001590151558596023e-06 1.582750535599387767e-05 9.992006701160991969e-17 7.642385364672966978e-07
4.100000000000000000e+01 9.016681661028991682e-07 1.556723800108132861e-05 9.992006701160991969e-17 6.893257505214337281e-07
4.200000000000000000e+01 8.729411885570360258e-07 1.479615717671165377e-05 9.992006701160991969e-17 6.776873990637980089e-07
4.300000000000000000e+01 7.849318640525935067e-07 1.354217068261964597e-05 9.992006701160991969e-17 6.199479261986826784e-07
4.400000000000000000e+01 7.821469499362920577e-07 1.247421241206486712e-05 9.992006701160991969e-17 5.477495556749995416e-07
4.500000000000000000e+01 6.468470595128961553e-07 1.220935703030118515e-05 9.992006701160991969e-17 5.027026832366410603e-07
4.600000000000000000e+01 6.171158115639821256e-07 1.181941771420779874e-05 9.992006701160991969e-17 4.974908253159482307e-07
4.700000000000000000e+01 5.905197333852243449e-07 1.097165462732431808e-05 9.992006701160991969e-17 4.722320282905586502e-07
4.800000000000000000e+01 5.644183095518865151e-07 1.088605307649557980e-05 9.992006701160991969e-17 4.384495287722515255e-07
4.900000000000000000e+01 5.488063269007520041e-07 1.007436868330183983e-05 9.992006701160991969e-17 4.196775140434624169e-07
5.000000000000000000e+01 5.201665927132895723e-07 9.911630694923106522e-06 9.992006701160991969e-17 4.096601206139782793e-07
5.100000000000000000e+01 4.715033088650321748e-07 9.396927415164857815e-06 9.992006701160991969e-17 3.773819412235952659e-07
5.200000000000000000e+01 4.252877815031752265e-07 9.073456790314802961e-06 9.992006701160991969e-17 3.604680824554071336e-07
5.300000000000000000e+01 4.140410770514445027e-07 8.805346186701792035e-06 9.992006701160991969e-17 3.495821536906833829e-07
5.400000000000000000e+01 3.862748014377052043e-07 8.437301997837587714e-06 9.992006701160991969e-17 3.436276221691652018e-07
5.500000000000000000e+01 3.480895122754793794e-07 8.119187436099908247e-06 9.992006701160991969e-17 3.285045964272218782e-07
5.600000000000000000e+01 3.300970317504795568e-07 7.896583248953232379e-06 9.992006701160991969e-17 3.085345305254079648e-07
5.700000000000000000e+01 3.145304380027483560e-07 7.630313559345914046e-06 9.992006701160991969e-17 3.053745513421201864e-07
5.800000000000000000e+01 2.976266354059292324e-07 7.117577864733785919e-06 9.992006701160991969e-17 2.941002132471220194e-07
5.900000000000000000e+01 2.820199817359255881e-07 6.929541857220331908e-06 9.992006701160991969e-17 2.885199338046137099e-07
6.000000000000000000e+01 2.734557346002358144e-07 6.682708328895507074e-06 9.992006701160991969e-17 2.756827672009534014e-07
6.100000000000000000e+01 2.566270381874987280e-07 6.671261095822817107e-06 9.992006701160991969e-17 2.651532012311274781e-07
6.200000000000000000e+01 2.467717075196477552e-07 6.519192883384287732e-06 9.992006701160991969e-17 2.490907200492773397e-07
6.300000000000000000e+01 2.438839357305651935e-07 6.311981505058681614e-06 9.992006701160991969e-17 2.441313194876867069e-07
6.400000000000000000e+01 2.196399011463256678e-07 6.181943872124240208e-06 9.992006701160991969e-17 2.385411803443028618e-07
6.500000000000000000e+01 2.052521910106130534e-07 5.978561308969771900e-06 9.992006701160991969e-17 2.292011535342964597e-07
6.600000000000000000e+01 1.983276899197297197e-07 5.807267206202375775e-06 9.992006701160991969e-17 2.140340403075211436e-07
6.700000000000000000e+01 1.946662380689944010e-07 5.482561307324934719e-06 9.992006701160991969e-17 2.119959764438499563e-07
6.800000000000000000e+01 1.829002939346804829e-07 5.306435019339862446e-06 9.992006701160991969e-17 2.013491941523393264e-07
6.900000000000000000e+01 1.743308119996647941e-07 5.155791067674065999e-06 9.992006701160991969e-17 1.970884034566373450e-07
7.000000000000000000e+01 1.634158313980555977e-07 5.055207618854722951e-06 9.992006701160991969e-17 1.904071819225474569e-07
7.100000000000000000e+01 1.589253259926794053e-07 4.835762804990522551e-06 9.992006701160991969e-17 1.887692279471458267e-07
7.200000000000000000e+01 1.560120111736470957e-07 4.744609810492830952e-06 9.992006701160991969e-17 1.806805581951924824e-07
7.300000000000000000e+01 1.423464678606952144e-07 4.689783494875863434e-06 9.992006701160991969e-17 1.775544880895738397e-07
7.400000000000000000e+01 1.421519601488557720e-07 4.535161203477703907e-06 9.992006701160991969e-17 1.734749227075612085e-07
7.500000000000000000e+01 1.376867457277298212e-07 4.431500395281265443e-06 9.992006701160991969e-17 1.625186702319064987e-07
7.600000000000000000e+01 1.354163930305000907e-07 4.286491005888568733e-06 9.992006701160991969e-17 1.588627624968567103e-07
7.700000000000000000e+01 1.285694828111451071e-07 4.242248844382820308e-06 9.992006701160991969e-17 1.534867998482663483e-07
7.800000000000000000e+01 1.233968278849007042e-07 4.170697156254454624e-06 9.992006701160991969e-17 1.473957584323523250e-07
7.900000000000000000e+01 1.163429671297805859e-07 3.992961165443521042e-06 9.992006701160991969e-17 1.455952756803910926e-07
8.000000000000000000e+01 1.143648061451046217e-07 3.875417066134392849e-06 9.992006701160991969e-17 1.363672945466646621e-07
8.100000000000000000e+01 1.103349495129562991e-07 3.810237171061795936e-06 9.992006701160991969e-17 1.357226215628383640e-07
8.200000000000000000e+01 1.067098181549636674e-07 3.698030247603805455e-06 9.992006701160991969e-17 1.346095852249957098e-07
8.300000000000000000e+01 1.042597602338779445e-07 3.636022454186256965e-06 9.992006701160991969e-17 1.281386607116752204e-07
8.400000000000000000e+01 1.014931569216633703e-07 3.522013688513993576e-06 9.992006701160991969e-17 1.278932487442022926e-07
8.500000000000000000e+01 9.626775397315197371e-08 3.487745608825013409e-06 9.992006701160991969e-17 1.239479848251269687e-07
8.600000000000000000e+01 9.255412189703508718e-08 3.398003361082377901e-06 9.992006701160991969e-17 1.222360568116154572e-07
8.700000000000000000e+01 9.122447219349644640e-08 3.301200822564265461e-06 9.992006701160991969e-17 1.184806257393053021e-07
8.800000000000000000e+01 8.753680076751023909e-08 3.295933786580449255e-06 9.992006701160991969e-17 1.161881073514281983e-07
8.900000000000000000e+01 8.673311533884344057e-08 3.190092857870239097e-06 9.992006701160991969e-17 1.140389533832459014e-07
9.000000000000000000e+01 8.055816126252393972e-08 3.149609980536060131e-06 9.992006701160991969e-17 1.113567250439033629e-07
9.100000000000000000e+01 7.842596616619559280e-08 3.101184310674043088e-06 9.992006701160991969e-17 1.092045922242243050e-07
9.200000000000000000e+01 7.462535058461916956e-08 3.010918304029362562e-06 9.992006701160991969e-17 1.051307674997961369e-07
9.300000000000000000e+01 7.246892287923829819e-08 3.007178810083487574e-06 9.992006701160991969e-17 1.042555133955332687e-07
9.400000000000000000e+01 7.028588364765895147e-08 3.004816206009901111e-06 9.992006701160991969e-17 1.014331049406660595e-07
9.500000000000000000e+01 6.987327887059507021e-08 2.914806566236205219e-06 9.992006701160991969e-17 9.908883120687125754e-08
9.600000000000000000e+01 6.715578272740145414e-08 2.838870960911631224e-06 9.992006701160991969e-17 9.702479735826456435e-08
9.700000000000000000e+01 6.555645088382891812e-08 2.785110358016388299e-06 9.992006701160991969e-17 9.447264625945801179e-08
9.800000000000000000e+01 6.447487507354214985e-08 2.745075068337389704e-06 9.992006701160991969e-17 9.303429604143082943e-08
9.900000000000000000e+01 6.088328197663415330e-08 2.714257077467391131e-06 9.992006701160991969e-17 9.048069237387597123e-08
1.000000000000000000e+02 5.912005279361414544e-08 2.688852952577614009e-06 9.992006701160991969e-17 8.863540711376652373e-08
1.010000000000000000e+02 5.739236270304854783e-08 2.603258630114762150e-06 9.992006701160991969e-17 8.554317705322522828e-08
1.020000000000000000e+02 5.673055310926924869e-08 2.565133115294427559e-06 9.992006701160991969e-17 8.428588301173602885e-08
1.030000000000000000e+02 5.443645847378795742e-08 2.516224330966356277e-06 9.992006701160991969e-17 8.249697222968926768e-08
1.040000000000000000e+02 5.296436019662379549e-08 2.478802549816524644e-06 9.992006701160991969e-17 8.141580446582340988e-08
1.050000000000000000e+02 5.117621093277988772e-08 2.470432320790122522e-06 9.992006701160991969e-17 8.022942647265884378e-08
1.060000000000000000e+02 5.039437750806366171e-08 2.405763402167609950e-06 9.992006701160991969e-17 7.983320361255657817e-08
1.070000000000000000e+02 4.943377004070531702e-08 2.348852331009874767e-06 9.992006701160991969e-17 7.799295321907979494e-08
1.080000000000000000e+02 4.921658180115850181e-08 2.313686554160431118e-06 9.992006701160991969e-17 7.604960490711948150e-08
1.090000000000000000e+02 4.590214993216793186e-08 2.265982761942139953e-06 9.992006701160991969e-17 7.504000212811392807e-08
1.100000000000000000e+02 4.501561910144128635e-08 2.235829323940184135e-06 9.992006701160991969e-17 7.425135342171018016e-08
1.110000000000000000e+02 4.438080113628634217e-08 2.175431209424183919e-06 9.992006701160991969e-17 7.192088135864288630e-08
1.120000000000000000e+02 4.364926865138422694e-08 2.148823628643904519e-06 9.992006701160991969e-17 7.150017904789711829e-08
1.130000000000000000e+02 4.289315718731908579e-08 2.114753994029524435e-06 9.992006701160991969e-17 6.901810116345898759e-08
1.140000000000000000e+02 4.143430310377743076e-08 2.070826136250546503e-06 9.992006701160991969e-17 6.799754628523959438e-08
1.150000000000000000e+02 4.073152094613418369e-08 2.038756975023066148e-06 9.992006701160991969e-17 6.773803278147699550e-08
1.160000000000000000e+02 3.951776596250294504e-08 1.967354133030058613e-06 9.992006701160991969e-17 6.749434341305203889e-08
1.170000000000000000e+02 3.701070787060708740e-08 1.963300184368682674e-06 9.992006701160991969e-17 6.609988355211878813e-08
1.180000000000000000e+02 3.643410962178056789e-08 1.941923057611808602e-06 9.992006701160991969e-17 6.527539608189933875e-08
1.190000000000000000e+02 3.480487849850369872e-08 1.912984543489947240e-06 9.992006701160991969e-17 6.460736022508378531e-08
1.200000000000000000e+02 3.391422718735555976e-08 1.890287760777566712e-06 9.992006701160991969e-17 6.324649993801298733e-08
1.210000000000000000e+02 3.315926742099333626e-08 1.840723224712795354e-06 9.992006701160991969e-17 6.263274573426626368e-08
1.220000000000000000e+02 3.269232905891328041e-08 1.807422734485164100e-06 9.992006701160991969e-17 6.136484304209776925e-08
1.230000000000000000e+02 3.257463189397205593e-08 1.761088709421576111e-06 9.992006701160991969e-17 6.032654578178961116e-08
1.240000000000000000e+02 3.191159558520276945e-08 1.756553419433777805e-06 9.992006701160991969e-17 5.898884660599649737e-08
1.250000000000000000e+02 3.118771129005142271e-08 1.750319758942162676e-06 9.992006701160991969e-17 5.821503609422779679e-08
1.260000000000000000e+02 2.923699854008813399e-08 1.696383774242751363e-06 9.992006701160991969e-17 5.802932394193507130e-08
1.270000000000000000e+02 2.907752088894065330e-08 1.666197196391796596e-06 9.992006701160991969e-17 5.663386866032345368e-08
1.280000000000000000e+02 2.882507400793110578e-08 1.651013904034792923e-06 9.992006701160991969e-17 5.602781937707510209e-08
1.290000000000000000e+02 2.857402416388573393e-08 1.631599193762665405e-06 9.992006701160991969e-17 5.538365629610129539e-08
1.300000000000000000e+02 2.805935824429162580e-08 1.620763485515006201e-06 9.992006701160991969e-17 5.413333506565075433e-08
1.310000000000000000e+02 2.724821355226184064e-08 1.595533644693276010e-06 9.992006701160991969e-17 5.356697412495435082e-08
1.320000000000000000e+02 2.645910068813832553e-08 1.567648931075114854e-06 9.992006701160991969e-17 5.290125399603127999e-08
1.330000000000000000e+02 2.574581491414561891e-08 1.549427277499340210e-06 9.992006701160991969e-17 5.165133159807450575e-08
1.340000000000000000e+02 2.556903361901968442e-08 1.534159331835446413e-06 9.992006701160991969e-17 5.151947985768094892e-08
1.350000000000000000e+02 2.437989455793682700e-08 1.516241979606350344e-06 9.992006701160991969e-17 5.031448769331973044e-08
1.360000000000000000e+02 2.412302499451099328e-08 1.504883213011626131e-06 9.992006701160991969e-17 4.909041020684693780e-08
1.370000000000000000e+02 2.365199336560461601e-08 1.475323235400666477e-06 9.992006701160991969e-17 4.856659081789207148e-08
1.380000000000000000e+02 2.300101730212776250e-08 1.454288708395355917e-06 9.992006701160991969e-17 4.816566809714119537e-08
1.390000000000000000e+02 2.276668088632591419e-08 1.422829003978632247e-06 9.992006701160991969e-17 4.724633353686519372e-08
1.400000000000000000e+02 2.223108174862639820e-08 1.395990429676119661e-06 9.992006701160991969e-17 4.683841129084265337e-08
1.410000000000000000e+02 2.139860860323137730e-08 1.376798082188641144e-06 9.992006701160991969e-17 4.582704575788433276e-08
1.420000000000000000e+02 2.078297802786763657e-08 1.357353546856844937e-06 9.992006701160991969e-17 4.551544865557835965e-08
1.430000000000000000e+02 2.050329428747067330e-08 1.343422700491284717e-06 9.992006701160991969e-17 4.478640114669377843e-08
1.440000000000000000e+02 2.022456933752091338e-08 1.316754665628617048e-06 9.992006701160991969e-17 4.452027968444655845e-08
1.450000000000000000e+02 1.982629550709319771e-08 1.305011111830080394e-06 9.992006701160991969e-17 4.350410743252870700e-08
1.460000000000000000e+02 1.971454509159125620e-08 1.286277724781741904e-06 9.992006701160991969e-17 4.230881327328202676e-08
1.470000000000000000e+02 1.895977679396379244e-08 1.279033105775095788e-06 9.992006701160991969e-17 4.211562873979805196e-08
1.480000000000000000e+02 1.821402991694283090e-08 1.249440150242420841e-06 9.992006701160991969e-17 4.127524871432892769e-08
1.490000000000000000e+02 1.815677710284319362e-08 1.244052224598248353e-06 9.992006701160991969e-17 4.067804427891643798e-08
1.500000000000000000e+02 1.760961870215996652e-08 1.226102349041841044e-06 9.992006701160991969e-17 3.977331455897585102e-08
1.510000000000000000e+02 1.723057752462159993e-08 1.218704017449308985e-06 9.992006701160991969e-17 3.921689879424269775e-08
1.520000000000000000e+02 1.702188459151120597e-08 1.211492218260682757e-06 9.992006701160991969e-17 3.858850199987428415e-08
1.530000000000000000e+02 1.686028072365512410e-08 1.204107980341539121e-06 9.992006701160991969e-17 3.826511507989347682e-08
1.540000000000000000e+02 1.670129120888185710e-08 1.186872207700353203e-06 9.992006701160991969e-17 3.771462593848112577e-08
1.550000000000000000e+02 1.640503694061339729e-08 1.171637701677828798e-06 9.992006701160991969e-17 3.727474535474675144e-08
1.560000000000000000e+02 1.629730932795688618e-08 1.152371040774472243e-06 9.992006701160991969e-17 3.684752802962209401e-08
1.570000000000000000e+02 1.562342664320637044e-08 1.125271509621389232e-06 9.992006701160991969e-17 3.657217538960378017e-08
1.580000000000000000e+02 1.534399311276718309e-08 1.118822832170544802e-06 9.992006701160991969e-17 3.558645104264020766e-08
1.590000000000000000e+02 1.524369133677573526e-08 1.108479644213772179e-06 9.992006701160991969e-17 3.511353921527034768e-08
1.600000000000000000e+02 1.478811900050689100e-08 1.097001004638461756e-06 9.992006701160991969e-17 3.483583267495369864e-08
1.610000000000000000e+02 1.472163189923351578e-08 1.084917241255816603e-06 9.992006701160991969e-17 3.433283610542093425e-08
1.620000000000000000e+02 1.454533610701201351e-08 1.068552996432711213e-06 9.992006701160991969e-17 3.407885045822261181e-08
1.630000000000000000e+02 1.400784646739374741e-08 1.062102175071914278e-06 9.992006701160991969e-17 3.405703337854542230e-08
1.640000000000000000e+02 1.361338369807226792e-08 1.046559037985991055e-06 9.992006701160991969e-17 3.324360786910390631e-08
1.650000000000000000e+02 1.340578837672316713e-08 1.040029669932111841e-06 9.992006701160991969e-17 3.268382420974626906e-08
1.660000000000000000e+02 1.317322999906316379e-08 1.031971106254978554e-06 9.992006701160991969e-17 3.251999271116249004e-08
1.670000000000000000e+02 1.300812568722414096e-08 1.029877293254469855e-06 9.992006701160991969e-17 3.221149167240198835e-08
1.680000000000000000e+02 1.283433871599128696e-08 1.015371278158987075e-06 9.992006701160991969e-17 3.162085161227608960e-08
1.690000000000000000e+02 1.251218489755808592e-08 1.004204126281983823e-06 9.992006701160991969e-17 3.104319666768285776e-08
1.700000000000000000e+02 1.236324455611214901e-08 9.906219370387868541e-07 9.992006701160991969e-17 3.073987593568941671e-08
1.710000000000000000e+02 1.204314255728318036e-08 9.842566933267452574e-07 9.992006701160991969e-17 3.055396044360958802e-08
1.720000000000000000e+02 1.195239666698959823e-08 9.607639418080704217e-07 9.992006701160991969e-17 3.031986065787322974e-08
1.730000000000000000e+02 1.191585977324638555e-08 9.474032225113985387e-07 9.992006701160991969e-17 2.993552422204695212e-08
1.740000000000000000e+02 1.152241940205888255e-08 9.445646432672538139e-07 9.992006701160991969e-17 2.961384807652719426e-08
1.750000000000000000e+02 1.130227720874230471e-08 9.367060600811625145e-07 9.992006701160991969e-17 2.899702028225156581e-08
1.760000000000000000e+02 1.119546715667430812e-08 9.266926174055365703e-07 9.992006701160991969e-17 2.891347979227619737e-08
1.770000000000000000e+02 1.105852303731392729e-08 9.192533461920875813e-07 9.992006701160991969e-17 2.873143370401107019e-08
1.780000000000000000e+02 1.084841375250930794e-08 9.156030167335006760e-07 9.992006701160991969e-17 2.859455576014053828e-08
1.790000000000000000e+02 1.081067021086740037e-08 8.991443051253827823e-07 9.992006701160991969e-17 2.815048218109105367e-08
1.800000000000000000e+02 1.051827024778284948e-08 8.905667896509099977e-07 9.992006701160991969e-17 2.777928208338630807e-08
1.810000000000000000e+02 1.040920009703276751e-08 8.850172433119596647e-07 9.992006701160991969e-17 2.707595613284132484e-08
1.820000000000000000e+02 1.027940005688321793e-08 8.713459970060549240e-07 9.992006701160991969e-17 2.695764716483606474e-08
1.830000000000000000e+02 1.015409307155617143e-08 8.697662481877569038e-07 9.992006701160991969e-17 2.679453962144855989e-08
1.840000000000000000e+02 9.828623927273887586e-09 8.616260406443624758e-07 9.992006701160991969e-17 2.663036418250232543e-08
1.850000000000000000e+02 9.805968065779051693e-09 8.575427393059762237e-07 9.992006701160991969e-17 2.618735570914744040e-08
1.860000000000000000e+02 9.546392924974292732e-09 8.480190359221762968e-07 9.992006701160991969e-17 2.579000598481425758e-08
1.870000000000000000e+02 9.447780875130385678e-09 8.369296398829447402e-07 9.992006701160991969e-17 2.534845628219578892e-08
1.880000000000000000e+02 9.352236959344545454e-09 8.232672221436426205e-07 9.992006701160991969e-17 2.515641620034903454e-08
1.890000000000000000e+02 9.070672866021058834e-09 8.160700749470736577e-07 9.992006701160991969e-17 2.508746978989206380e-08
1.900000000000000000e+02 8.925999356869472553e-09 8.137740747711732278e-07 9.992006701160991969e-17 2.485631459094407171e-08
1.910000000000000000e+02 8.840073484973720236e-09 7.998254657109864291e-07 9.992006701160991969e-17 2.459209253316898385e-08
1.920000000000000000e+02 8.657987788258374612e-09 7.902259012406400582e-07 9.992006701160991969e-17 2.440503673136261177e-08
1.930000000000000000e+02 8.507042573716354257e-09 7.846026733907852475e-07 9.992006701160991969e-17 2.392984923829538999e-08
1.940000000000000000e+02 8.460184292775217757e-09 7.760872253051247747e-07 9.992006701160991969e-17 2.379045654365506386e-08
1.950000000000000000e+02 8.353009093812487195e-09 7.750891904716186945e-07 9.992006701160991969e-17 2.365092952663066641e-08
1.960000000000000000e+02 8.270631050881351772e-09 7.627568209075764149e-07 9.992006701160991969e-17 2.342398675012011002e-08
1.970000000000000000e+02 8.109986797236340196e-09 7.551551735923801218e-07 9.992006701160991969e-17 2.314801782135497009e-08
1.980000000000000000e+02 7.860233688405175053e-09 7.488195881235793993e-07 9.992006701160991969e-17 2.280572570668116704e-08
1.990000000000000000e+02 7.795738191935718654e-09 7.461328367756508758e-07 9.992006701160991969e-17 2.268470554303462531e-08
2.000000000000000000e+02 7.657709751238080039e-09 7.428809953420641990e-07 9.992006701160991969e-17 2.248166783131164399e-08
2.010000000000000000e+02 7.567328821004133862e-09 7.206331313611544574e-07 9.992006701160991969e-17 2.238083491787812161e-08
2.020000000000000000e+02 7.408301813934346595e-09 7.171035095599300769e-07 9.992006701160991969e-17 2.197409448044557682e-08
2.030000000000000000e+02 7.273401253763578847e-09 7.124372236414758160e-07 9.992006701160991969e-17 2.183053389654856645e-08
2.040000000000000000e+02 7.251643207242646805e-09 7.121838690974997071e-07 9.992006701160991969e-17 2.153410176453919941e-08
2.050000000000000000e+02 7.048195933228368870e-09 6.878009677184905279e-07 9.992006701160991969e-17 2.147444529575402129e-08
2.060000000000000000e+02 6.966808321729492611e-09 6.826979956393998384e-07 9.992006701160991969e-17 2.134031026047957266e-08
2.070000000000000000e+02 6.794191164183890998e-09 6.775498239806305525e-07 9.992006701160991969e-17 2.110701302618983771e-08
2.080000000000000000e+02 6.785159390019995994e-09 6.648544127815512566e-07 9.992006701160991969e-17 2.095046926984544646e-08
2.090000000000000000e+02 6.689905194570346993e-09 6.561904458602527239e-07 9.992006701160991969e-17 2.079504315769529593e-08
2.100000000000000000e+02 6.484744497889126348e-09 6.495755247987150511e-07 9.992006701160991969e-17 2.042343503245842827e-08
2.110000000000000000e+02 6.444380187171850719e-09 6.480251493841435686e-07 9.992006701160991969e-17 2.025431773245574583e-08
2.120000000000000000e+02 6.382348287679927977e-09 6.386610948975732070e-07 9.992006701160991969e-17 1.995576345502250339e-08
2.130000000000000000e+02 6.300462653698803863e-09 6.331546441450933952e-07 9.992006701160991969e-17 1.985382022043871566e-08
2.140000000000000000e+02 6.207862601346833782e-09 6.294785198287701463e-07 9.992006701160991969e-17 1.952569263191185732e-08
2.150000000000000000e+02 6.095161980945474060e-09 6.285914016406858141e-07 9.992006701160991969e-17 1.946512667453426376e-08
2.160000000000000000e+02 6.005908286834523754e-09 6.271071888946241540e-07 9.992006701160991969e-17 1.937409979848736859e-08
2.170000000000000000e+02 5.900321978754822153e-09 6.203237573338082814e-07 9.992006701160991969e-17 1.910623685379208649e-08
2.180000000000000000e+02 5.865676170750036976e-09 6.166663016747084396e-07 9.992006701160991969e-17 1.899960266998641204e-08
2.190000000000000000e+02 5.702217344149455923e-09 6.122107597360896318e-07 9.992006701160991969e-17 1.881906716720134528e-08
2.200000000000000000e+02 5.644043641649109419e-09 6.023545029834137912e-07 9.992006701160991969e-17 1.849555535796655533e-08
2.210000000000000000e+02 5.540802577723340926e-09 5.991438534744147406e-07 9.992006701160991969e-17 1.835433004793179727e-08
2.220000000000000000e+02 5.455447963033511422e-09 5.964585093948757220e-07 9.992006701160991969e-17 1.825726908765013130e-08
2.230000000000000000e+02 5.385710500987051216e-09 5.914194857073091675e-07 9.992006701160991969e-17 1.815933773386605224e-08
2.240000000000000000e+02 5.327740814044416616e-09 5.873490648015908684e-07 9.992006701160991969e-17 1.799526466042225651e-08
2.250000000000000000e+02 5.246784693159330278e-09 5.770385611046432498e-07 9.992006701160991969e-17 1.785700699781389525e-08
2.260000000000000000e+02 5.183087463328116934e-09 5.727824190495602266e-07 9.992006701160991969e-17 1.773337487140883575e-08
2.270000000000000000e+02 5.115118306816228281e-09 5.689262892975932052e-07 9.992006701160991969e-17 1.761450574764012288e-08
2.280000000000000000e+02 5.051311218636417223e-09 5.646750418209352886e-07 9.992006701160991969e-17 1.759149429710063491e-08
2.290000000000000000e+02 4.972826556321710685e-09 5.610348686224021043e-07 9.992006701160991969e-17 1.736019225541779860e-08
2.300000000000000000e+02 4.903160760964352725e-09 5.553020021315805984e-07 9.992006701160991969e-17 1.725107945018372320e-08
2.310000000000000000e+02 4.813246137370683866e-09 5.481669448866139992e-07 9.992006701160991969e-17 1.696417008834824971e-08
2.320000000000000000e+02 4.798517923345655577e-09 5.439182621681307043e-07 9.992006701160991969e-17 1.690165293538218577e-08
2.330000000000000000e+02 4.720137994239655229e-09 5.427512478687465144e-07 9.992006701160991969e-17 1.688074589630723164e-08
2.340000000000000000e+02 4.634864266950565642e-09 5.367941893139544358e-07 9.992006701160991969e-17 1.664373516648151493e-08
2.350000000000000000e+02 4.601514788550468342e-09 5.313503594026260292e-07 9.992006701160991969e-17 1.658624072487273477e-08
2.360000000000000000e+02 4.559052967684102408e-09 5.266287264461378473e-07 9.992006701160991969e-17 1.653957011172492931e-08
2.370000000000000000e+02 4.533687101807724431e-09 5.182840103098743981e-07 9.992006701160991969e-17 1.641940849952596182e-08
2.380000000000000000e+02 4.447111798942692070e-09 5.137396101110714912e-07 9.992006701160991969e-17 1.640240565200493493e-08
2.390000000000000000e+02 4.379223070254196249e-09 5.089025390865713295e-07 9.992006701160991969e-17 1.628519461423991001e-08
2.400000000000000000e+02 4.348037962751531751e-09 5.059114195395929365e-07 9.992006701160991969e-17 1.620178792520415222e-08
2.410000000000000000e+02 4.274216537783996006e-09 4.985713861624395801e-07 9.992006701160991969e-17 1.577504836381622770e-08
2.420000000000000000e+02 4.153647912666756281e-09 4.899052644774151884e-07 9.992006701160991969e-17 1.567445296780212112e-08
2.430000000000000000e+02 4.109871420387373761e-09 4.883408293570145738e-07 9.992006701160991969e-17 1.560312708646027757e-08
2.440000000000000000e+02 4.032688531517160009e-09 4.798400439820215551e-07 9.992006701160991969e-17 1.536106969889647332e-08
2.450000000000000000e+02 3.958910067084366218e-09 4.712741473702172091e-07 9.992006701160991969e-17 1.506762985981513155e-08
2.460000000000000000e+02 3.931160285313081892e-09 4.693479328083272671e-07 9.992006701160991969e-17 1.492010488301160540e-08
2.470000000000000000e+02 3.853751979999975996e-09 4.675340338575436965e-07 9.992006701160991969e-17 1.487652362760286168e-08
2.480000000000000000e+02 3.783954658223273558e-09 4.617141187641180887e-07 9.992006701160991969e-17 1.480288227933258052e-08
2.490000000000000000e+02 3.751895360201805444e-09 4.549790008843645353e-07 9.992006701160991969e-17 1.467126333286294014e-08
2.500000000000000000e+02 3.739590280569672168e-09 4.505800266760161916e-07 9.992006701160991969e-17 1.456196183392377313e-08
2.510000000000000000e+02 3.606018757584378440e-09 4.457795093102608408e-07 9.992006701160991969e-17 1.440446024756960252e-08
2.520000000000000000e+02 3.568689673767395327e-09 4.451462487947225557e-07 9.992006701160991969e-17 1.426561438924960474e-08
2.530000000000000000e+02 3.564509763207864623e-09 4.391094422594182463e-07 9.992006701160991969e-17 1.416051026148901140e-08
2.540000000000000000e+02 3.484569109564299217e-09 4.337711031428260371e-07 9.992006701160991969e-17 1.407829401242633711e-08
2.550000000000000000e+02 3.449791192598111916e-09 4.289761456127825571e-07 9.992006701160991969e-17 1.397643820980941041e-08
2.560000000000000000e+02 3.426946685220243929e-09 4.253483751923349394e-07 9.992006701160991969e-17 1.390503787782692235e-08
2.570000000000000000e+02 3.409996767650622078e-09 4.207986494061447598e-07 9.992006701160991969e-17 1.375417322288221050e-08
2.580000000000000000e+02 3.331180735619261874e-09 4.129752746977931454e-07 9.992006701160991969e-17 1.366629591052196547e-08
2.590000000000000000e+02 3.309557300548813515e-09 4.111380459790176374e-07 9.992006701160991969e-17 1.351921790264303079e-08
2.600000000000000000e+02 3.252339533471687924e-09 4.053188588902579574e-07 9.992006701160991969e-17 1.342379574114440309e-08
2.610000000000000000e+02 3.237842002966535899e-09 3.969385976454850563e-07 9.992006701160991969e-17 1.324319594877608566e-08
2.620000000000000000e+02 3.142908449649998974e-09 3.932396977818913015e-07 9.992006701160991969e-17 1.323257748976523250e-08
2.630000000000000000e+02 3.115490222470501158e-09 3.866908158802681598e-07 9.992006701160991969e-17 1.297787342877762987e-08
2.640000000000000000e+02 3.055956064191571581e-09 3.850820933526705056e-07 9.992006701160991969e-17 1.278087669246600507e-08
2.650000000000000000e+02 3.025178793238967423e-09 3.837610600870533053e-07 9.992006701160991969e-17 1.271877289725879625e-08
2.660000000000000000e+02 2.986187247745183773e-09 3.804932533428384738e-07 9.992006701160991969e-17 1.262872132809182681e-08
2.670000000000000000e+02 2.953101706193236275e-09 3.758920080293590531e-07 9.992006701160991969e-17 1.259027109957348017e-08
2.680000000000000000e+02 2.931328600919565538e-09 3.681719513251112866e-07 9.992006701160991969e-17 1.240857185137086871e-08
2.690000000000000000e+02 2.876433792231788187e-09 3.651728039845537593e-07 9.992006701160991969e-17 1.233978172731074258e-08
2.700000000000000000e+02 2.853193079347359685e-09 3.624012319884272385e-07 9.992006701160991969e-17 1.229818174016851129e-08
2.710000000000000000e+02 2.832156750293932910e-09 3.562677747904924112e-07 9.992006701160991969e-17 1.219997114799745194e-08
2.720000000000000000e+02 2.812814320005301132e-09 3.537707747406037067e-07 9.992006701160991969e-17 1.199022619364215032e-08
2.730000000000000000e+02 2.753832321005249631e-09 3.509864230911958449e-07 9.992006701160991969e-17 1.196281241420618917e-08
2.740000000000000000e+02 2.700805543669454559e-09 3.462949660338609633e-07 9.992006701160991969e-17 1.192460613788593192e-08
2.750000000000000000e+02 2.675385338659351701e-09 3.428298399724178100e-07 9.992006701160991969e-17 1.183333953030751037e-08
2.760000000000000000e+02 2.654903059815532092e-09 3.381219391276192304e-07 9.992006701160991969e-17 1.175185072008943478e-08
2.770000000000000000e+02 2.632153352040710496e-09 3.368035457885015347e-07 9.992006701160991969e-17 1.159811912066478714e-08
2.780000000000000000e+02 2.570229995614175611e-09 3.281614508531512919e-07 9.992006701160991969e-17 1.153891267892773297e-08
2.790000000000000000e+02 2.562765325305157258e-09 3.269333990693048957e-07 9.992006701160991969e-17 1.139815262818010909e-08
2.800000000000000000e+02 2.511154757544758024e-09 3.214059028407740899e-07 9.992006701160991969e-17 1.138926102665316133e-08
2.810000000000000000e+02 2.504055378519652585e-09 3.192160058453427288e-07 9.992006701160991969e-17 1.125906692681394952e-08
2.820000000000000000e+02 2.426140736808831544e-09 3.147066175236477329e-07 9.992006701160991969e-17 1.121541607368859584e-08
2.830000000000000000e+02 2.414228241009339291e-09 3.121619647561311595e-07 9.992006701160991969e-17 1.113379030164118751e-08
2.840000000000000000e+02 2.373623594423699035e-09 3.115276960510609901e-07 9.992006701160991969e-17 1.102686274262527307e-08
2.850000000000000000e+02 2.354133788189205423e-09 3.071604303376971902e-07 9.992006701160991969e-17 1.095644935853511833e-08
2.860000000000000000e+02 2.333609134321117716e-09 3.039318103924916126e-07 9.992006701160991969e-17 1.088343426211962786e-08
2.870000000000000000e+02 2.300111053722568102e-09 2.985282223152262456e-07 9.992006701160991969e-17 1.081414103174676545e-08
2.880000000000000000e+02 2.279972840132252709e-09 2.941584790948154618e-07 9.992006701160991969e-17 1.069583881815180044e-08
2.890000000000000000e+02 2.257564036386614123e-09 2.868642656061072124e-07 9.992006701160991969e-17 1.067667392273374279e-08
2.900000000000000000e+02 2.229584823167134807e-09 2.852287599391695568e-07 9.992006701160991969e-17 1.054321885376588032e-08
2.910000000000000000e+02 2.223087599636441798e-09 2.836798474536012681e-07 9.992006701160991969e-17 1.048911204600569269e-08
2.920000000000000000e+02 2.214501399805858007e-09 2.772462980729144380e-07 9.992006701160991969e-17 1.039529997925828016e-08
2.930000000000000000e+02 2.146740593348050250e-09 2.769592914015836494e-07 9.992006701160991969e-17 1.030787583774787821e-08
2.940000000000000000e+02 2.132006476636177392e-09 2.753689408829937076e-07 9.992006701160991969e-17 1.022571265105376716e-08
2.950000000000000000e+02 2.113941278736898262e-09 2.730523217657774756e-07 9.992006701160991969e-17 1.015443664662223827e-08
2.960000000000000000e+02 2.097695840924243621e-09 2.689196783993810095e-07 9.992006701160991969e-17 1.011219506852457908e-08
2.970000000000000000e+02 2.069593881572664733e-09 2.662197076500963644e-07 9.992006701160991969e-17 9.948850680381958256e-09
2.980000000000000000e+02 2.036231689709843642e-09 2.648160126078613867e-07 9.992006701160991969e-17 9.869059224981532364e-09
2.990000000000000000e+02 2.024866500148558722e-09 2.621167269305437280e-07 9.992006701160991969e-17 9.756099408863255217e-09
3.000000000000000000e+02 2.006600179926101394e-09 2.598461136262101038e-07 9.992006701160991969e-17 9.729111103256692437e-09
3.010000000000000000e+02 1.979094324422207488e-09 2.500681226050086669e-07 9.992006701160991969e-17 9.684495097338266684e-09
3.020000000000000000e+02 1.964740695633252951e-09 2.489936763861019186e-07 9.992006701160991969e-17 9.519802868229068255e-09
3.030000000000000000e+02 1.946440139985225266e-09 2.446717279838000728e-07 9.992006701160991969e-17 9.437598243070397011e-09
3.040000000000000000e+02 1.906341972998620444e-09 2.436407067769943306e-07 9.992006701160991969e-17 9.353538362678116014e-09
3.050000000000000000e+02 1.866885531004045573e-09 2.412460093500225429e-07 9.992006701160991969e-17 9.286399261532873330e-09
3.060000000000000000e+02 1.853654017844593789e-09 2.401667304506384247e-07 9.992006701160991969e-17 9.203202052110088583e-09
3.070000000000000000e+02 1.827852426747403532e-09 2.359748915075020887e-07 9.992006701160991969e-17 9.164607944737584087e-09
3.080000000000000000e+02 1.812578850772834025e-09 2.338501632533238660e-07 9.992006701160991969e-17 9.068127949913858198e-09
3.090000000000000000e+02 1.790846958431598533e-09 2.290585105164995510e-07 9.992006701160991969e-17 8.998112239560485142e-09
3.100000000000000000e+02 1.769701403686820537e-09 2.284876876190956173e-07 9.992006701160991969e-17 8.970473734815870561e-09
3.110000000000000000e+02 1.745270369377784720e-09 2.262589904602414447e-07 9.992006701160991969e-17 8.926439224991617146e-09
3.120000000000000000e+02 1.730354656005135991e-09 2.259978516195292136e-07 9.992006701160991969e-17 8.854685365789706938e-09
3.130000000000000000e+02 1.711954973462752041e-09 2.256735136416338036e-07 9.992006701160991969e-17 8.812113396369156391e-09
3.140000000000000000e+02 1.675368481173837973e-09 2.229569194854766689e-07 9.992006701160991969e-17 8.686314656306058752e-09
3.150000000000000000e+02 1.662553973042829705e-09 2.212115960594757943e-07 9.992006701160991969e-17 8.616320240591506634e-09
3.160000000000000000e+02 1.645127277230953307e-09 2.166251337970704990e-07 9.992006701160991969e-17 8.544339918307079690e-09
3.170000000000000000e+02 1.577427687594101398e-09 2.141869320282323516e-07 9.992006701160991969e-17 8.472510132282584735e-09
3.180000000000000000e+02 1.551236207907156725e-09 2.123761919282636716e-07 9.992006701160991969e-17 8.372788640592849997e-09
3.190000000000000000e+02 1.545017309819346150e-09 2.114645343404702384e-07 9.992006701160991969e-17 8.318631898338023784e-09
3.200000000000000000e+02 1.519540892194594063e-09 2.098852236519197463e-07 9.992006701160991969e-17 8.193315912926393544e-09
3.210000000000000000e+02 1.510084651848779331e-09 2.083532245713747086e-07 9.992006701160991969e-17 8.162491441349913482e-09
3.220000000000000000e+02 1.492935439703239825e-09 2.065197270261246547e-07 9.992006701160991969e-17 7.963459107168010365e-09
3.230000000000000000e+02 1.485624139461831869e-09 1.981640954793015084e-07 9.992006701160991969e-17 7.934522988539564547e-09
3.240000000000000000e+02 1.465713620231685735e-09 1.969565869297146275e-07 9.992006701160991969e-17 7.814083878457154595e-09
3.250000000000000000e+02 1.437461256848113833e-09 1.953924207940735309e-07 9.992006701160991969e-17 7.769884002773527172e-09
3.260000000000000000e+02 1.423610697638020734e-09 1.920198793997272681e-07 9.992006701160991969e-17 7.659983317017960699e-09
3.270000000000000000e+02 1.403606596240967690e-09 1.906013052566257790e-07 9.992006701160991969e-17 7.653579185235881658e-09
3.280000000000000000e+02 1.391087890536295013e-09 1.895451909292705244e-07 9.992006701160991969e-17 7.538375015911833036e-09
3.290000000000000000e+02 1.366023672854232628e-09 1.882322916352238995e-07 9.992006701160991969e-17 7.497439014473549966e-09
3.300000000000000000e+02 1.364245613506483969e-09 1.859949740370611893e-07 9.992006701160991969e-17 7.442574834452588833e-09
3.310000000000000000e+02 1.346543823208095766e-09 1.848728509816876565e-07 9.992006701160991969e-17 7.404255645392567684e-09
3.320000000000000000e+02 1.318422009048871276e-09 1.830399775842481743e-07 9.992006701160991969e-17 7.288044672424878633e-09
3.330000000000000000e+02 1.309370271227589135e-09 1.812747028325166203e-07 9.992006701160991969e-17 7.251892204641136446e-09
3.340000000000000000e+02 1.300375840914470386e-09 1.793288535947244905e-07 9.992006701160991969e-17 7.074259979538035185e-09
3.350000000000000000e+02 1.272635761929024681e-09 1.768549987969354984e-07 9.992006701160991969e-17 7.028436022206831673e-09
3.360000000000000000e+02 1.258935621890369013e-09 1.762640050124889061e-07 9.992006701160991969e-17 6.974158037250798431e-09
3.370000000000000000e+02 1.233825047137345182e-09 1.738800719200380937e-07 9.992006701160991969e-17 6.831782464292009783e-09
3.380000000000000000e+02 1.213498993749293161e-09 1.716498228892441671e-07 9.992006701160991969e-17 6.806843469667060205e-09
3.390000000000000000e+02 1.206470574064344420e-09 1.692910322816523125e-07 9.992006701160991969e-17 6.741755740860528542e-09
3.400000000000000000e+02 1.200892906558542889e-09 1.679334866009731733e-07 9.992006701160991969e-17 6.692081175331121512e-09
3.410000000000000000e+02 1.179268557678841244e-09 1.656300001329000069e-07 9.992006701160991969e-17 6.604958660095596577e-09
3.420000000000000000e+02 1.167328079312990590e-09 1.635521162411205594e-07 9.992006701160991969e-17 6.579824830707143409e-09
3.430000000000000000e+02 1.155160120751429984e-09 1.602120028004231722e-07 9.992006701160991969e-17 6.538211938642414909e-09
3.440000000000000000e+02 1.149555976436961893e-09 1.585686954976586182e-07 9.992006701160991969e-17 6.460575784487797954e-09
3.450000000000000000e+02 1.113825257408853058e-09 1.562070414147820885e-07 9.992006701160991969e-17 6.409158349944030183e-09
3.460000000000000000e+02 1.098516560604803886e-09 1.520987725335055657e-07 9.992006701160991969e-17 6.343868519873303597e-09
3.470000000000000000e+02 1.093122264048993866e-09 1.499291891675597824e-07 9.992006701160991969e-17 6.276364657878666888e-09
3.480000000000000000e+02 1.084972056834738278e-09 1.489059135532941490e-07 9.992006701160991969e-17 6.229066624217885880e-09
3.490000000000000000e+02 1.054827837550732331e-09 1.438030190949508814e-07 9.992006701160991969e-17 6.154628331271856034e-09
3.500000000000000000e+02 1.038704471857953534e-09 1.433295013002765051e-07 9.992006701160991969e-17 6.126197293288595413e-09
3.510000000000000000e+02 1.029858916578215345e-09 1.418452166224365761e-07 9.992006701160991969e-17 6.112359089678545262e-09
3.520000000000000000e+02 1.013715053191004893e-09 1.408734442134947233e-07 9.992006701160991969e-17 6.065565848410022475e-09
3.530000000000000000e+02 9.918925674781505265e-10 1.374719017971800422e-07 9.992006701160991969e-17 5.955772242852218066e-09
3.540000000000000000e+02 9.774434078092135734e-10 1.369335369759440146e-07 9.992006701160991969e-17 5.907586682453789890e-09
3.550000000000000000e+02 9.675525862600292040e-10 1.350617575046093307e-07 9.992006701160991969e-17 5.869320843226921084e-09
3.560000000000000000e+02 9.474092177351259006e-10 1.328325122113922249e-07 9.992006701160991969e-17 5.773407164160810697e-09
3.570000000000000000e+02 9.305667174024494852e-10 1.323152994868358690e-07 9.992006701160991969e-17 5.715975364093412401e-09
3.580000000000000000e+02 9.176901909069749840e-10 1.311171443339554334e-07 9.992006701160991969e-17 5.639055352483868212e-09
3.590000000000000000e+02 9.146999454299577478e-10 1.286550846434658598e-07 9.992006701160991969e-17 5.620574857627081347e-09
3.600000000000000000e+02 9.027926882145931322e-10 1.277306348222208011e-07 9.992006701160991969e-17 5.571444961652661487e-09
3.610000000000000000e+02 8.831807659858926255e-10 1.262938732451078778e-07 9.992006701160991969e-17 5.446294933099191457e-09
3.620000000000000000e+02 8.731834540339337597e-10 1.237851725054729016e-07 9.992006701160991969e-17 5.375850031845061232e-09
3.630000000000000000e+02 8.571313956846395326e-10 1.233446559684962969e-07 9.992006701160991969e-17 5.368277767643459409e-09
3.640000000000000000e+02 8.453285057363297890e-10 1.221413481949825641e-07 9.992006701160991969e-17 5.332802377125012892e-09
3.650000000000000000e+02 8.417824766090807645e-10 1.182772637915995332e-07 9.992006701160991969e-17 5.304842977479678378e-09
3.660000000000000000e+02 8.285787314017575078e-10 1.161623966883148932e-07 9.992006701160991969e-17 5.252792738500881777e-09
3.670000000000000000e+02 8.246126738445424564e-10 1.159259893542100161e-07 9.992006701160991969e-17 5.234286634852182544e-09
3.680000000000000000e+02 8.055731276009023498e-10 1.126340349043902388e-07 9.992006701160991969e-17 5.199602715255535852e-09
3.690000000000000000e+02 7.906477023415884050e-10 1.107930206763693854e-07 9.992006701160991969e-17 5.134179446592897628e-09
3.700000000000000000e+02 7.719287091951383574e-10 1.080763243751403625e-07 9.992006701160991969e-17 5.107961368291081986e-09
3.710000000000000000e+02 7.683492327787874553e-10 1.057468884459576367e-07 9.992006701160991969e-17 5.058858925800610859e-09
3.720000000000000000e+02 7.580141853467051868e-10 1.042278670217827022e-07 9.992006701160991969e-17 5.018817186976199021e-09
3.730000000000000000e+02 7.539852387316424954e-10 1.026270336766254001e-07 9.992006701160991969e-17 4.999193485332471697e-09
3.740000000000000000e+02 7.473115003116078699e-10 1.023048709683547801e-07 9.992006701160991969e-17 4.968008687732203129e-09
3.750000000000000000e+02 7.341062084739015380e-10 1.015603332033443619e-07 9.992006701160991969e-17 4.876605344540397380e-09
3.760000000000000000e+02 7.205658756054957459e-10 1.005232529275475653e-07 9.992006701160991969e-17 4.845542508264217333e-09
3.770000000000000000e+02 7.123945195955428340e-10 9.921914429429046980e-08 9.992006701160991969e-17 4.766564493345963024e-09
3.780000000000000000e+02 6.870390766137115559e-10 9.822630316668860255e-08 9.992006701160991969e-17 4.753104107145837660e-09
3.790000000000000000e+02 6.792358139516119494e-10 9.665895948554570452e-08 9.992006701160991969e-17 4.697767723559881139e-09
3.800000000000000000e+02 6.630672425496381122e-10 9.447744641157768596e-08 9.992006701160991969e-17 4.692710941976829388e-09
3.810000000000000000e+02 6.574840003356852175e-10 9.300448777223617592e-08 9.992006701160991969e-17 4.673958804909341222e-09
3.820000000000000000e+02 6.402717141347162342e-10 9.164754792926811935e-08 9.992006701160991969e-17 4.609255933538100595e-09
3.830000000000000000e+02 6.353933724865120908e-10 8.977101165663790426e-08 9.992006701160991969e-17 4.558176385769061658e-09
3.840000000000000000e+02 6.304506679920154607e-10 8.793157087201252930e-08 9.992006701160991969e-17 4.534342221822970250e-09
3.850000000000000000e+02 6.257409667356032960e-10 8.666222111534736488e-08 9.992006701160991969e-17 4.497662643845581001e-09
3.860000000000000000e+02 6.134380056082408021e-10 8.527814742026437822e-08 9.992006701160991969e-17 4.466477996514948545e-09
3.870000000000000000e+02 6.040014263385026413e-10 8.106377399986807916e-08 9.992006701160991969e-17 4.437363567583538302e-09
3.880000000000000000e+02 5.850603147053460661e-10 8.063391840731470495e-08 9.992006701160991969e-17 4.407728054088823910e-09
3.890000000000000000e+02 5.672200385175008541e-10 7.937940195040845901e-08 9.992006701160991969e-17 4.348299258592845402e-09
3.900000000000000000e+02 5.660308688057645117e-10 7.874980737213328627e-08 9.992006701160991969e-17 4.310048713682390397e-09
3.910000000000000000e+02 5.599805654909618836e-10 7.611873917917861109e-08 9.992006701160991969e-17 4.285065691041166034e-09
3.920000000000000000e+02 5.557322419091642386e-10 7.547287024318721747e-08 9.992006701160991969e-17 4.244484500047077739e-09
3.930000000000000000e+02 5.489692143208413269e-10 7.383010033910270417e-08 9.992006701160991969e-17 4.192069160579674071e-09
3.940000000000000000e+02 5.386077058603165131e-10 7.364482714991591446e-08 9.992006701160991969e-17 4.160443453575505176e-09
3.950000000000000000e+02 5.323580701438801008e-10 7.160542954966679054e-08 9.992006701160991969e-17 4.114019240978595353e-09
3.960000000000000000e+02 5.242126374044646773e-10 6.956515454439849504e-08 9.992006701160991969e-17 4.094294834510685510e-09
3.970000000000000000e+02 5.171108254118254547e-10 6.824292490329675339e-08 9.992006701160991969e-17 4.050543434421773096e-09
3.980000000000000000e+02 5.052858986660980107e-10 6.642686136545390220e-08 9.992006701160991969e-17 3.993542573260565150e-09
3.990000000000000000e+02 5.013942070431776570e-10 6.555024022778458828e-08 9.992006701160991969e-17 3.934454121611199298e-09
4.000000000000000000e+02 4.888734912005915762e-10 6.363604377105569199e-08 9.992006701160991969e-17 3.928931898323612385e-09
4.010000000000000000e+02 4.822105422040009863e-10 6.123267011023265316e-08 9.992006701160991969e-17 3.892152030034982494e-09
4.020000000000000000e+02 4.684650031258425309e-10 5.919982760358621708e-08 9.992006701160991969e-17 3.861495499479732931e-09
4.030000000000000000e+02 4.624295816220175999e-10 5.862619388347294354e-08 9.992006701160991969e-17 3.827974158853438634e-09
4.040000000000000000e+02 4.580120667662936512e-10 5.667511454693157572e-08 9.992006701160991969e-17 3.818498798174921959e-09
4.050000000000000000e+02 4.464652301176527516e-10 5.417002270148011758e-08 9.992006701160991969e-17 3.793939330970543363e-09
4.060000000000000000e+02 4.377700136234294892e-10 5.284435126344385899e-08 9.992006701160991969e-17 3.778679797397788189e-09
4.070000000000000000e+02 4.316681812581851162e-10 5.267643787263171725e-08 9.992006701160991969e-17 3.724561737924161410e-09
4.080000000000000000e+02 4.210661961336955749e-10 5.118826621204156959e-08 9.992006701160991969e-17 3.717178645148137958e-09
4.090000000000000000e+02 4.108478849773803024e-10 5.088416461303806425e-08 9.992006701160991969e-17 3.691361282026166786e-09
4.100000000000000000e+02 4.071273634000551792e-10 4.915428779771102619e-08 9.992006701160991969e-17 3.664703873160854449e-09
4.110000000000000000e+02 4.009018330720735374e-10 4.847783223151545081e-08 9.992006701160991969e-17 3.639130442998842313e-09
4.120000000000000000e+02 3.935697059347382310e-10 4.730848521857836901e-08 9.992006701160991969e-17 3.586325897164455773e-09
4.130000000000000000e+02 3.913334288480309106e-10 4.482700035631604437e-08 9.992006701160991969e-17 3.551718473090596393e-09
4.140000000000000000e+02 3.870993175811378844e-10 4.419456922859040071e-08 9.992006701160991969e-17 3.524919294910267164e-09
4.150000000000000000e+02 3.796225825319855278e-10 4.305743440103065962e-08 9.992006701160991969e-17 3.506795387372346496e-09
4.160000000000000000e+02 3.720281471942915977e-10 4.264060287486422973e-08 9.992006701160991969e-17 3.483652124996762328e-09
4.170000000000000000e+02 3.647990328684549412e-10 4.195341271389225625e-08 9.992006701160991969e-17 3.438267393814726732e-09
4.180000000000000000e+02 3.579978252803937382e-10 4.153296694419297434e-08 9.992006701160991969e-17 3.376282204402384804e-09
4.190000000000000000e+02 3.505259352477554983e-10 4.057711866661492738e-08 9.992006701160991969e-17 3.306963550518881525e-09
4.200000000000000000e+02 3.452520776689451493e-10 4.003957353979822807e-08 9.992006701160991969e-17 3.269525891278739411e-09
4.210000000000000000e+02 3.431653958841076219e-10 3.985919191229807771e-08 9.992006701160991969e-17 3.253991419284726964e-09
4.220000000000000000e+02 3.357224619108710220e-10 3.957064564529254274e-08 9.992006701160991969e-17 3.230495389368212166e-09
4.230000000000000000e+02 3.302245259537482607e-10 3.872009030023018712e-08 9.992006701160991969e-17 3.196480643543836200e-09
4.240000000000000000e+02 3.245153554652362792e-10 3.860743049742780194e-08 9.992006701160991969e-17 3.175100248997255682e-09
4.250000000000000000e+02 3.232681785100565556e-10 3.651190028903869482e-08 9.992006701160991969e-17 3.119436072282205168e-09
4.260000000000000000e+02 3.164197642244206892e-10 3.612949760752617750e-08 9.992006701160991969e-17 3.109056571728195612e-09
4.270000000000000000e+02 3.066377088684296626e-10 3.151620507755813335e-08 9.992006701160991969e-17 3.062139889820249994e-09
4.280000000000000000e+02 3.033408415291600236e-10 3.086422600062311536e-08 9.992006701160991969e-17 3.000380858857939892e-09
4.290000000000000000e+02 2.972759480863480337e-10 3.080701587217487102e-08 9.992006701160991969e-17 2.984418535449556230e-09
4.300000000000000000e+02 2.914867196771230887e-10 3.055649572071159004e-08 9.992006701160991969e-17 2.966486720219428712e-09
4.310000000000000000e+02 2.871338024015280796e-10 3.023056729747515085e-08 9.992006701160991969e-17 2.937687700391289627e-09
4.320000000000000000e+02 2.796417401211587206e-10 2.991383050794677009e-08 9.992006701160991969e-17 2.887621803802424120e-09
4.330000000000000000e+02 2.723903461850036051e-10 2.817269787703201494e-08 9.992006701160991969e-17 2.871767782262002246e-09
4.340000000000000000e+02 2.660312652435636007e-10 2.734599768737197928e-08 9.992006701160991969e-17 2.814260782682644251e-09
4.350000000000000000e+02 2.620238139625410047e-10 2.673214642208919430e-08 9.992006701160991969e-17 2.764493826322916378e-09
4.360000000000000000e+02 2.582173893746212844e-10 2.646252162316346242e-08 9.992006701160991969e-17 2.747519444460759251e-09
4.370000000000000000e+02 2.568495311071005711e-10 2.570172644396786192e-08 9.992006701160991969e-17 2.683433824835925506e-09
4.380000000000000000e+02 2.501038609124660095e-10 2.467018757885120408e-08 9.992006701160991969e-17 2.669996224061147646e-09
4.390000000000000000e+02 2.478857229857176954e-10 2.375298287789102446e-08 9.992006701160991969e-17 2.651529745618182517e-09
4.400000000000000000e+02 2.445507699295989327e-10 2.303874437926184084e-08 9.992006701160991969e-17 2.629722429304181627e-09
4.410000000000000000e+02 2.394899843626901694e-10 2.258748342549132512e-08 9.992006701160991969e-17 2.602848458318703838e-09
4.420000000000000000e+02 2.355686395014141302e-10 2.176078536686456727e-08 9.992006701160991969e-17 2.584982939421728960e-09
4.430000000000000000e+02 2.319514310148353194e-10 2.128718783149375463e-08 9.992006701160991969e-17 2.568441917162705303e-09
4.440000000000000000e+02 2.292608819089331503e-10 2.022018747247477131e-08 9.992006701160991969e-17 2.550444497666805893e-09
4.450000000000000000e+02 2.262790193351415070e-10 1.869293787307540251e-08 9.992006701160991969e-17 2.549712719342250788e-09
4.460000000000000000e+02 2.235869009317800511e-10 1.814853241701870419e-08 9.992006701160991969e-17 2.502392468298340713e-09
4.470000000000000000e+02 2.196273108552193792e-10 1.701976297582419747e-08 9.992006701160991969e-17 2.461426617284885608e-09
4.480000000000000000e+02 2.163421487072246365e-10 1.650968612199000214e-08 9.992006701160991969e-17 2.439148746638955702e-09
4.490000000000000000e+02 2.146205217422398021e-10 1.634079475428285382e-08 9.992006701160991969e-17 2.411827382996936825e-09
4.500000000000000000e+02 2.123423566152126370e-10 1.548470557648409045e-08 9.992006701160991969e-17 2.403533866407288604e-09
4.510000000000000000e+02 2.084995560228493194e-10 1.511574353997898280e-08 9.992006701160991969e-17 2.365668007863937783e-09
4.520000000000000000e+02 2.004782144963707213e-10 1.460215320575827211e-08 9.992006701160991969e-17 2.330933155645243919e-09
4.530000000000000000e+02 1.980208296274494642e-10 1.418547491260845448e-08 9.992006701160991969e-17 2.318439162268049096e-09
4.540000000000000000e+02 1.947001460353114137e-10 1.315889113089781368e-08 9.992006701160991969e-17 2.280204196151681724e-09
4.550000000000000000e+02 1.921811133136833205e-10 1.216094986757781159e-08 9.992006701160991969e-17 2.218714229810579059e-09
4.560000000000000000e+02 1.893732367613572709e-10 1.086356637549359608e-08 9.992006701160991969e-17 2.206344808865977335e-09
4.570000000000000000e+02 1.882366680136746170e-10 1.019963009847354395e-08 9.992006701160991969e-17 2.179930341571208691e-09
4.580000000000000000e+02 1.857522005547842806e-10 1.004089811579322311e-08 9.992006701160991969e-17 2.129040033582354883e-09
4.590000000000000000e+02 1.833074429909500645e-10 9.773539913276107497e-09 9.992006701160991969e-17 2.124352083765043430e-09
4.600000000000000000e+02 1.805463773662804432e-10 9.609975237746412008e-09 9.992006701160991969e-17 2.067179340534882950e-09
4.610000000000000000e+02 1.774971635154132200e-10 9.532953191600639350e-09 9.992006701160991969e-17 2.058428920601440585e-09
4.620000000000000000e+02 1.764106878458638863e-10 8.690905123648851573e-09 9.992006701160991969e-17 2.011503997080792315e-09
4.630000000000000000e+02 1.740919078090972672e-10 8.414058424835076018e-09 9.992006701160991969e-17 1.981908070973205411e-09
4.640000000000000000e+02 1.709532846571516188e-10 7.941792833206898715e-09 9.992006701160991969e-17 1.977429781464874120e-09
4.650000000000000000e+02 1.680303895376171715e-10 7.748244274493195365e-09 9.992006701160991969e-17 1.968912290608681312e-09
4.660000000000000000e+02 1.662612245779176563e-10 6.938716934475278286e-09 9.992006701160991969e-17 1.946782832040443810e-09
4.670000000000000000e+02 1.626500478164239913e-10 6.636520965865515687e-09 9.992006701160991969e-17 1.934211526709290726e-09
4.680000000000000000e+02 1.619518572324974121e-10 5.928880606397003426e-09 9.992006701160991969e-17 1.926022748686634864e-09
4.690000000000000000e+02 1.572760685215819183e-10 5.621339514280420653e-09 9.992006701160991969e-17 1.908775074298576256e-09
4.700000000000000000e+02 1.556043669260672479e-10 5.225948179793998413e-09 9.992006701160991969e-17 1.863768232172463983e-09
4.710000000000000000e+02 1.539215604342395187e-10 5.023417090491398711e-09 9.992006701160991969e-17 1.842596228530306003e-09
4.720000000000000000e+02 1.503384399160525922e-10 4.937579040278639189e-09 9.992006701160991969e-17 1.836844225232841768e-09
4.730000000000000000e+02 1.469644631036684783e-10 4.857863100795634187e-09 9.992006701160991969e-17 1.816112984492172323e-09
4.740000000000000000e+02 1.431209873646847780e-10 4.772768156221029015e-09 9.992006701160991969e-17 1.795814594778146770e-09
4.750000000000000000e+02 1.384825352830532627e-10 4.648817239115897563e-09 9.992006701160991969e-17 1.788808923259354342e-09
4.760000000000000000e+02 1.372999056016411044e-10 4.469636778412818260e-09 9.992006701160991969e-17 1.770985966465139750e-09
4.770000000000000000e+02 1.356451929372038362e-10 4.322605513357837832e-09 9.992006701160991969e-17 1.702277804240246480e-09
4.780000000000000000e+02 1.345419634330247957e-10 4.103839626812419362e-09 9.992006701160991969e-17 1.692899273379139375e-09
4.790000000000000000e+02 1.330280891254031984e-10 3.936585243703808977e-09 9.992006701160991969e-17 1.688835277521793558e-09
4.800000000000000000e+02 1.291967054981350746e-10 3.872414675928768433e-09 9.992006701160991969e-17 1.663862835337894797e-09
4.810000000000000000e+02 1.278066675743169448e-10 3.728601570589177477e-09 9.992006701160991969e-17 1.651793321502083730e-09
4.820000000000000000e+02 1.230496748017468865e-10 3.509546557776808302e-09 9.992006701160991969e-17 1.616355158601228834e-09
4.830000000000000000e+02 1.194947885686317578e-10 3.319299739445804276e-09 9.992006701160991969e-17 1.580665558975993573e-09
4.840000000000000000e+02 1.179186313108513041e-10 3.249812245707196763e-09 9.992006701160991969e-17 1.564772047582775381e-09
4.850000000000000000e+02 1.174009609856727491e-10 3.002131139693169309e-09 9.992006701160991969e-17 1.557754003902231732e-09
4.860000000000000000e+02 1.155323848148120979e-10 2.893887745511678631e-09 9.992006701160991969e-17 1.544234159303919319e-09
4.870000000000000000e+02 1.127398524994769298e-10 2.811092204531043867e-09 9.992006701160991969e-17 1.539864087156780177e-09
4.880000000000000000e+02 1.117441630989276339e-10 2.668805368873759953e-09 9.992006701160991969e-17 1.534104078306162701e-09
4.890000000000000000e+02 1.091062820230627368e-10 2.622981398917168058e-09 9.992006701160991969e-17 1.507256317747133038e-09
4.900000000000000000e+02 1.060195741824504901e-10 2.454257206165838302e-09 9.992006701160991969e-17 1.490209736767642498e-09
4.910000000000000000e+02 1.035469113289781574e-10 2.385916558372188323e-09 9.992006701160991969e-17 1.476839958185665009e-09
4.920000000000000000e+02 1.022220776554164037e-10 2.348188087329287649e-09 9.992006701160991969e-17 1.464773045854575095e-09
4.930000000000000000e+02 1.003808015976218726e-10 2.188884036741988890e-09 9.992006701160991969e-17 1.462939421025251303e-09
4.940000000000000000e+02 9.770580138986020432e-11 2.037447210105441550e-09 9.992006701160991969e-17 1.433178955769646484e-09
4.950000000000000000e+02 9.452689698268643216e-11 1.996462323748564104e-09 9.992006701160991969e-17 1.414049028632066102e-09
4.960000000000000000e+02 9.276839961215695732e-11 1.841936235634877694e-09 9.992006701160991969e-17 1.408498337535399953e-09
4.970000000000000000e+02 9.160480326588668651e-11 1.778204946858644154e-09 9.992006701160991969e-17 1.382875369364324663e-09
4.980000000000000000e+02 9.067747622677108104e-11 1.682512399215398875e-09 9.992006701160991969e-17 1.371989271497688243e-09
4.990000000000000000e+02 8.764193510645557888e-11 1.644928295410089037e-09 9.992006701160991969e-17 1.351030885204769129e-09
5.000000000000000000e+02 8.608569849143299880e-11 1.534790443819939018e-09 9.992006701160991969e-17 1.337967109151977984e-09
5.010000000000000000e+02 8.559971911706755664e-11 1.423956818610675314e-09 9.992006701160991969e-17 1.313240594246300291e-09
5.020000000000000000e+02 8.133733067400680641e-11 1.400647649849516814e-09 9.992006701160991969e-17 1.302789763516280235e-09
5.030000000000000000e+02 7.960759351259034209e-11 1.358803730373329329e-09 9.992006701160991969e-17 1.290543633849850163e-09
5.040000000000000000e+02 7.815805335422834744e-11 1.336399183444185605e-09 9.992006701160991969e-17 1.273891457886600397e-09
5.050000000000000000e+02 7.497913741084734489e-11 1.299398900154227351e-09 9.992006701160991969e-17 1.252946943146013870e-09
5.060000000000000000e+02 7.414689801656835324e-11 1.218651070296059868e-09 9.992006701160991969e-17 1.243712676424773797e-09
5.070000000000000000e+02 7.232122822657430826e-11 1.167582021671109065e-09 9.992006701160991969e-17 1.205986713088753944e-09
5.080000000000000000e+02 7.016236897723731824e-11 1.045923477319791336e-09 9.992006701160991969e-17 1.176743425816810113e-09
5.090000000000000000e+02 6.810201206420331726e-11 1.039805568439966176e-09 9.992006701160991969e-17 1.165412158497779951e-09
5.100000000000000000e+02 6.626902536901234788e-11 9.759531235522863683e-10 9.992006701160991969e-17 1.139389190304933972e-09
5.110000000000000000e+02 6.414217924042225058e-11 9.461454133079398443e-10 9.992006701160991969e-17 1.138336140226540565e-09
5.120000000000000000e+02 6.265627023711550893e-11 8.620774029436421337e-10 9.992006701160991969e-17 1.122077782666228265e-09
5.130000000000000000e+02 6.078546480202868319e-11 8.560736844090858464e-10 9.992006701160991969e-17 1.105065331084627830e-09
5.140000000000000000e+02 5.985948697030066991e-11 8.179174726626888128e-10 9.992006701160991969e-17 1.099632715917798304e-09
5.150000000000000000e+02 5.737590196466233961e-11 7.945635719550197418e-10 9.992006701160991969e-17 1.084986617007497563e-09
5.160000000000000000e+02 5.537746046910210092e-11 7.760992206001540460e-10 9.992006701160991969e-17 1.057652851438377999e-09
5.170000000000000000e+02 5.438728778030323718e-11 7.696359185923810273e-10 9.992006701160991969e-17 1.045853590322356761e-09
5.180000000000000000e+02 5.390457623069061200e-11 6.994035148901218023e-10 9.992006701160991969e-17 1.035602741006113868e-09
5.190000000000000000e+02 5.254008406441540127e-11 6.577046727589334783e-10 9.992006701160991969e-17 1.031300361181756025e-09
5.200000000000000000e+02 5.098011112058266166e-11 6.134148495839312017e-10 9.992006701160991969e-17 1.014533324089289899e-09
5.210000000000000000e+02 5.014709116450539923e-11 5.781386940219005006e-10 9.992006701160991969e-17 1.004087240210642476e-09
5.220000000000000000e+02 4.888492942056555730e-11 5.728045917370268659e-10 9.992006701160991969e-17 9.879675401781631782e-10
5.230000000000000000e+02 4.809907347795539004e-11 5.375268676171971805e-10 9.992006701160991969e-17 9.808240180168657588e-10
5.240000000000000000e+02 4.732474407555893224e-11 5.231462046497445845e-10 9.992006701160991969e-17 9.704440796536079740e-10
5.250000000000000000e+02 4.628546856781155639e-11 4.908172080654367673e-10 9.992006701160991969e-17 9.433272200306510860e-10
5.260000000000000000e+02 4.596644193971968958e-11 4.795727283299797196e-10 9.992006701160991969e-17 9.408477798029018318e-10
5.270000000000000000e+02 4.499353881192174569e-11 4.619977697802119586e-10 9.992006701160991969e-17 9.273852195549225944e-10
5.280000000000000000e+02 4.491042588152287262e-11 4.141191004047069919e-10 9.992006701160991969e-17 9.199925622610962127e-10
5.290000000000000000e+02 4.474607539356071244e-11 3.959940884268844706e-10 9.992006701160991969e-17 9.002482624111883398e-10
5.300000000000000000e+02 4.327191752182284839e-11 3.412507259583364667e-10 9.992006701160991969e-17 8.738134345952720072e-10
5.310000000000000000e+02 4.244943263730544646e-11 3.187511211389132793e-10 9.992006701160991969e-17 8.718596757410194389e-10
5.320000000000000000e+02 4.180705089289997536e-11 3.122548808740077792e-10 9.992006701160991969e-17 8.502643025317149368e-10
5.330000000000000000e+02 4.116776086452112653e-11 2.625771283888180394e-10 9.992006701160991969e-17 8.314065054097087290e-10
5.340000000000000000e+02 4.003224684381913136e-11 2.469547518616266042e-10 9.992006701160991969e-17 8.281260124766919983e-10
5.350000000000000000e+02 3.923330739912375025e-11 2.247353492815568107e-10 9.992006701160991969e-17 8.189062405961349215e-10
5.360000000000000000e+02 3.845051019854293188e-11 2.208704163813883104e-10 9.992006701160991969e-17 7.964715482913065732e-10
5.370000000000000000e+02 3.708397984221122009e-11 2.015862961436305360e-10 9.992006701160991969e-17 7.886617836175519995e-10
5.380000000000000000e+02 3.670411769260754058e-11 1.809169445095492550e-10 9.992006701160991969e-17 7.814677617116120915e-10
5.390000000000000000e+02 3.642938951971761114e-11 1.728078442906257384e-10 9.992006701160991969e-17 7.787478099553466078e-10
5.400000000000000000e+02 3.533527253848187570e-11 1.622940216638074823e-10 9.992006701160991969e-17 7.749433611648367620e-10
5.410000000000000000e+02 3.513854632909848713e-11 1.538752139465529712e-10 9.992006701160991969e-17 7.702764616435711711e-10
5.420000000000000000e+02 3.444843917437575905e-11 1.361548860619047553e-10 9.992006701160991969e-17 7.649555242763683728e-10
5.430000000000000000e+02 3.407267923043962668e-11 1.241403371748015434e-10 9.992006701160991969e-17 7.610963443625977203e-10
5.440000000000000000e+02 3.327846937174689223e-11 1.215062075849969831e-10 9.992006701160991969e-17 7.441764069392649965e-10
5.450000000000000000e+02 3.209052365698387233e-11 1.167111581002539410e-10 9.992006701160991969e-17 7.269031162208169057e-10
5.460000000000000000e+02 3.121548875127156885e-11 1.080124870877307934e-10 9.992006701160991969e-17 7.244874630188797122e-10
5.470000000000000000e+02 2.995400199311441342e-11 1.025699021287504775e-10 9.992006701160991969e-17 7.125868552899240828e-10
5.480000000000000000e+02 2.971758923917158334e-11 1.008937288700437097e-10 9.992006701160991969e-17 7.018526408801061975e-10
5.490000000000000000e+02 2.949857673026917264e-11 9.046964363398068283e-11 9.992006701160991969e-17 6.743690006047596149e-10
5.500000000000000000e+02 2.810487355356865346e-11 8.711202214244233777e-11 9.992006701160991969e-17 6.615253993530014225e-10
5.510000000000000000e+02 2.758641721876197323e-11 8.054104579064360823e-11 9.992006701160991969e-17 6.502533168912578791e-10
5.520000000000000000e+02 2.709619844179477536e-11 7.826885029354276018e-11 9.992006701160991969e-17 6.405935187598610707e-10
5.530000000000000000e+02 2.678302738315686410e-11 7.668541516409202364e-11 9.992006701160991969e-17 6.326181903404019190e-10
5.540000000000000000e+02 2.650661931380550952e-11 6.530816528549856997e-11 9.992006701160991969e-17 6.212006260489540193e-10
5.550000000000000000e+02 2.562547158327485672e-11 6.432902869598712455e-11 9.992006701160991969e-17 6.154031594079684090e-10
5.560000000000000000e+02 2.528404970711882027e-11 6.134660719845211855e-11 9.992006701160991969e-17 6.048322182544143330e-10
5.570000000000000000e+02 2.428523865679528596e-11 5.696729483161745424e-11 9.992006701160991969e-17 5.992962568559685640e-10
5.580000000000000000e+02 2.412508935592594672e-11 5.150176636244915555e-11 9.992006701160991969e-17 5.958228647180740578e-10
5.590000000000000000e+02 2.376046050753004625e-11 4.785059525493594926e-11 9.992006701160991969e-17 5.901723217718310415e-10
5.600000000000000000e+02 2.301090832881509268e-11 4.546181348567915184e-11 9.992006701160991969e-17 5.752405150749938379e-10
5.610000000000000000e+02 2.255308957195670210e-11 4.534411458608651732e-11 9.992006701160991969e-17 5.616122745862996670e-10
5.620000000000000000e+02 2.210420683456762430e-11 4.320127050367394535e-11 9.992006701160991969e-17 5.560198160149547599e-10
5.630000000000000000e+02 2.174622326762329466e-11 4.165550661533980490e-11 9.992006701160991969e-17 5.455705490587516757e-10
5.640000000000000000e+02 2.129820633866051409e-11 4.048968820305468256e-11 9.992006701160991969e-17 5.321913531749987944e-10
5.650000000000000000e+02 2.087771359682736003e-11 3.651787609134753455e-11 9.992006701160991969e-17 5.203681388321815718e-10
5.660000000000000000e+02 2.017339967218673154e-11 3.416096360072992422e-11 9.992006701160991969e-17 5.097614568023692457e-10
5.670000000000000000e+02 1.987782351246452031e-11 3.010145343908821657e-11 9.992006701160991969e-17 5.061660402540370506e-10
5.680000000000000000e+02 1.952349930603558288e-11 2.883338358917403839e-11 9.992006701160991969e-17 4.988729889182930558e-10
5.690000000000000000e+02 1.830828037385474525e-11 2.827664189508866525e-11 9.992006701160991969e-17 4.918733217252092258e-10
5.700000000000000000e+02 1.823002968468317965e-11 2.606087720015672884e-11 9.992006701160991969e-17 4.867420836223881780e-10
5.710000000000000000e+02 1.801324703509529399e-11 2.255489721043403560e-11 9.992006701160991969e-17 4.714969903983968672e-10
5.720000000000000000e+02 1.756097511579932030e-11 2.072916046817108764e-11 9.992006701160991969e-17 4.677163862148707972e-10
5.730000000000000000e+02 1.701273562072060651e-11 1.823433075743102423e-11 9.992006701160991969e-17 4.580651714034073887e-10
5.740000000000000000e+02 1.657752298934636359e-11 1.644196008689767317e-11 9.992006701160991969e-17 4.544350785710460475e-10
5.750000000000000000e+02 1.654951482034530019e-11 1.571118625406613038e-11 9.992006701160991969e-17 4.450327335158445200e-10
5.760000000000000000e+02 1.644142367290868923e-11 1.283471633690507939e-11 9.992006701160991969e-17 4.392549691383394702e-10
5.770000000000000000e+02 1.604102826424404465e-11 1.234212718014422212e-11 9.992006701160991969e-17 4.334155777330332033e-10
5.780000000000000000e+02 1.581229240307590669e-11 1.163523912795171839e-11 9.992006701160991969e-17 4.263754297037641761e-10
5.790000000000000000e+02 1.570650475657757876e-11 9.795212874348082587e-12 9.992006701160991969e-17 4.180300730677722904e-10
5.800000000000000000e+02 1.541740192807728840e-11 9.260202743133326182e-12 9.992006701160991969e-17 3.948469107854655051e-10
5.810000000000000000e+02 1.505802639241843303e-11 8.453731168710338381e-12 9.992006701160991969e-17 3.832541458971009520e-10
5.820000000000000000e+02 1.493741721215766232e-11 8.107203844003017935e-12 9.992006701160991969e-17 3.808860748357912117e-10
5.830000000000000000e+02 1.451637227507434848e-11 6.951118317930681248e-12 9.992006701160991969e-17 3.745131924655988368e-10
5.840000000000000000e+02 1.423480522006146485e-11 6.156351565619353635e-12 9.992006701160991969e-17 3.605259969383799855e-10
5.850000000000000000e+02 1.397807546238743069e-11 5.513613816287125013e-12 9.992006701160991969e-17 3.584039629725512695e-10
5.860000000000000000e+02 1.366160953727189376e-11 4.752446341239925399e-12 9.992006701160991969e-17 3.485435653120921711e-10
5.870000000000000000e+02 1.346358337690792702e-11 4.338088744947768865e-12 9.992006701160991969e-17 3.444973067327024035e-10
5.880000000000000000e+02 1.325690703443869645e-11 3.895112393181459053e-12 9.992006701160991969e-17 3.340467796373252729e-10
5.890000000000000000e+02 1.294533111258452304e-11 3.834581350394871686e-12 9.992006701160991969e-17 3.252859098946532237e-10
5.900000000000000000e+02 1.265956255696305220e-11 3.677690513390391011e-12 9.992006701160991969e-17 3.146387245727931305e-10
5.910000000000000000e+02 1.237151626593952446e-11 3.495542174516285044e-12 9.992006701160991969e-17 3.097506834493590984e-10
5.920000000000000000e+02 1.215246897455854489e-11 2.884343065336128839e-12 9.992006701160991969e-17 3.031665964741323512e-10
5.930000000000000000e+02 1.174176015496614151e-11 2.498673176465202740e-12 9.992006701160991969e-17 3.028352354837627069e-10
5.940000000000000000e+02 1.157106109190580385e-11 2.261881578382064604e-12 9.992006701160991969e-17 2.913088292201772967e-10
5.950000000000000000e+02 1.122570190125380710e-11 2.162488994379490941e-12 9.992006701160991969e-17 2.899064538159482476e-10
5.960000000000000000e+02 1.118784418702443306e-11 1.710546113024981600e-12 9.992006701160991969e-17 2.765181929512939795e-10
5.970000000000000000e+02 1.107175405808984403e-11 1.484299080112733611e-12 9.992006701160991969e-17 2.602631167111277966e-10
5.980000000000000000e+02 1.071226145602048815e-11 1.388076674855165216e-12 9.992006701160991969e-17 2.578897619069245832e-10
5.990000000000000000e+02 1.043880295678038211e-11 1.039406512267863673e-12 9.992006701160991969e-17 2.515226928603072873e-10
6.000000000000000000e+02 1.011202047870014229e-11 9.107459568102824070e-13 9.992006701160991969e-17 2.404209960706249538e-10
6.010000000000000000e+02 9.961531707914410015e-12 8.766176406129578233e-13 9.992006701160991969e-17 2.295875187043547679e-10
6.020000000000000000e+02 9.343835490519343045e-12 8.054393330739699717e-13 9.992006701160991969e-17 2.243244560312836808e-10
6.030000000000000000e+02 9.167854804813097313e-12 7.324525272327055910e-13 9.992006701160991969e-17 2.184219602125051300e-10
6.040000000000000000e+02 9.031506229762475814e-12 6.333421129324762301e-13 9.992006701160991969e-17 2.115859755505656766e-10
6.050000000000000000e+02 8.688859950698008532e-12 5.184821889021055489e-13 9.992006701160991969e-17 2.111525309785223165e-10
6.060000000000000000e+02 8.212149897503393058e-12 4.287899271903290162e-13 9.992006701160991969e-17 2.051145461986338826e-10
6.070000000000000000e+02 8.104161788655364818e-12 4.137683364013155393e-13 9.992006701160991969e-17 2.039443893258347823e-10
6.080000000000000000e+02 7.661589483273655944e-12 3.657037076614255045e-13 9.992006701160991969e-17 1.955534589723659630e-10
6.090000000000000000e+02 7.283855463439700027e-12 2.881050563396544280e-13 9.992006701160991969e-17 1.926254623669269434e-10
6.100000000000000000e+02 7.069064535811900030e-12 1.547278861578502366e-13 9.992006701160991969e-17 1.887631299283887902e-10
6.110000000000000000e+02 6.585744253407433811e-12 6.831916294880430170e-14 9.992006701160991969e-17 1.821990302057363593e-10
6.120000000000000000e+02 6.456881013112487689e-12 6.614282275791940078e-14 9.992006701160991969e-17 1.717213970257015110e-10
6.130000000000000000e+02 6.370612384699304395e-12 5.189383718743567715e-14 9.992006701160991969e-17 1.662078192232557904e-10
6.140000000000000000e+02 6.021221017579699828e-12 4.216158977907657331e-14 9.992006701160991969e-17 1.606958383895192855e-10
6.150000000000000000e+02 5.949830670845166587e-12 3.917600944288987739e-14 9.992006701160991969e-17 1.595403864232636430e-10
6.160000000000000000e+02 5.868411130237971258e-12 3.240552191441136472e-14 9.992006701160991969e-17 1.542248255582834258e-10
6.170000000000000000e+02 5.800176840506249220e-12 1.518953727541565554e-14 9.992006701160991969e-17 1.529075341486037757e-10
6.180000000000000000e+02 5.711974457401888880e-12 4.945637806407132252e-15 9.992006701160991969e-17 1.396355881106685277e-10
6.190000000000000000e+02 5.682851475967370568e-12 4.159217948038398891e-15 9.992006701160991969e-17 1.305099376466332762e-10
6.200000000000000000e+02 5.486705327236935363e-12 3.072094935643918452e-15 9.992006701160991969e-17 1.260911251613844344e-10
6.210000000000000000e+02 5.398553310784375860e-12 2.755888733118692693e-15 9.992006701160991969e-17 1.249492804807927502e-10
6.220000000000000000e+02 5.124896680546912641e-12 2.611427155958031372e-15 9.992006701160991969e-17 1.166328282477087660e-10
6.230000000000000000e+02 4.881319831168526091e-12 2.555403721357583263e-15 9.992006701160991969e-17 1.113815046998150478e-10
6.240000000000000000e+02 4.836604470944333425e-12 2.444733190169242224e-15 9.992006701160991969e-17 1.072048464193162392e-10
6.250000000000000000e+02 4.719022651842650368e-12 2.340014990513381037e-15 9.992006701160991969e-17 1.047791588411353992e-10
6.260000000000000000e+02 4.601086782030548403e-12 2.234048241386200588e-15 9.992006701160991969e-17 1.032655854436160061e-10
6.270000000000000000e+02 4.420475741695413745e-12 2.180455890339700748e-15 9.992006701160991969e-17 9.676313876707129662e-11
6.280000000000000000e+02 4.295714586771695645e-12 2.157918908184933182e-15 9.992006701160991969e-17 9.541907082735912651e-11
6.290000000000000000e+02 4.254414511683846601e-12 2.133535618861393623e-15 9.992006701160991969e-17 9.364627389775591596e-11
6.300000000000000000e+02 4.116515671836208075e-12 2.045462770230665497e-15 9.992006701160991969e-17 9.159287505719684064e-11
6.310000000000000000e+02 3.983117183402296372e-12 1.817674609204761716e-15 9.992006701160991969e-17 8.934997336410701556e-11
6.320000000000000000e+02 3.848701056957623482e-12 1.729387924724037191e-15 9.992006701160991969e-17 8.847775685502609503e-11
6.330000000000000000e+02 3.712325363972165349e-12 1.594643161749538316e-15 9.992006701160991969e-17 8.518512462414438291e-11
6.340000000000000000e+02 3.605718076522569914e-12 1.446306972257874114e-15 9.992006701160991969e-17 8.124390830168801020e-11
6.350000000000000000e+02 3.525286068340269098e-12 1.397261866101882499e-15 9.992006701160991969e-17 8.040534001147344259e-11
6.360000000000000000e+02 3.427409432616698775e-12 1.331724265701167473e-15 9.992006701160991969e-17 7.317460761736674902e-11
6.370000000000000000e+02 3.223329240594011044e-12 1.291238318993443226e-15 9.992006701160991969e-17 7.147281682241589400e-11
6.380000000000000000e+02 3.091808704701443364e-12 1.254448294219180361e-15 9.992006701160991969e-17 7.013146397962235353e-11
6.390000000000000000e+02 3.032698283391339385e-12 1.221813940528035790e-15 9.992006701160991969e-17 6.737453824425346320e-11
6.400000000000000000e+02 2.952414709087273555e-12 1.154475269236392347e-15 9.992006701160991969e-17 6.356247582701664856e-11
6.410000000000000000e+02 2.761435810202608439e-12 1.108104831640391010e-15 9.992006701160991969e-17 6.247843994427889543e-11
6.420000000000000000e+02 2.493099571311701115e-12 1.087710180522986820e-15 9.992006701160991969e-17 5.851789446670253404e-11
6.430000000000000000e+02 2.392234863242422242e-12 1.056534993141669046e-15 9.992006701160991969e-17 5.697456379436867970e-11
6.440000000000000000e+02 2.210176316788416983e-12 1.006253452219934165e-15 9.992006701160991969e-17 5.460292294767120852e-11
6.450000000000000000e+02 2.093798346228921232e-12 9.842711525996288993e-16 9.992006701160991969e-17 5.445042230489840673e-11
6.460000000000000000e+02 2.043117423283701617e-12 9.790098018367572491e-16 9.992006701160991969e-17 5.249713263188032798e-11
6.470000000000000000e+02 2.024048021241950572e-12 9.542486955839388167e-16 9.992006701160991969e-17 5.074089987921473153e-11
6.480000000000000000e+02 1.899449866813369524e-12 9.371968766725234601e-16 9.992006701160991969e-17 4.583120761719125345e-11
6.490000000000000000e+02 1.896586291703342089e-12 9.125077384497397429e-16 9.992006701160991969e-17 4.488850420136917983e-11
6.500000000000000000e+02 1.779789726175305587e-12 8.771601342908802256e-16 9.992006701160991969e-17 4.278504157093299175e-11
6.510000000000000000e+02 1.721057675965605946e-12 8.456864487894273571e-16 9.992006701160991969e-17 3.990376552576478740e-11
6.520000000000000000e+02 1.635489605650643736e-12 8.155372660316352494e-16 9.992006701160991969e-17 3.756124732918621829e-11
6.530000000000000000e+02 1.612101799428117290e-12 7.991665143477842631e-16 9.992006701160991969e-17 3.420857517055015571e-11
6.540000000000000000e+02 1.554783465469247753e-12 7.873040282786557651e-16 9.992006701160991969e-17 3.154746881165394367e-11
6.550000000000000000e+02 1.524181693271963360e-12 7.688670252495272073e-16 9.992006701160991969e-17 3.109658558793177208e-11
6.560000000000000000e+02 1.489138005561478076e-12 7.442667626537673845e-16 9.992006701160991969e-17 2.878520051828221671e-11
6.570000000000000000e+02 1.297642897470522450e-12 7.273192761683272440e-16 9.992006701160991969e-17 2.609152406807639711e-11
6.580000000000000000e+02 1.287045957845094968e-12 7.204761494125134202e-16 9.992006701160991969e-17 2.011522885504620023e-11
6.590000000000000000e+02 1.216829319036793966e-12 6.866749831448999666e-16 9.992006701160991969e-17 1.861521758335606761e-11
6.600000000000000000e+02 1.150819768144041335e-12 6.676193324894057079e-16 9.992006701160991969e-17 1.679543872498910351e-11
6.610000000000000000e+02 1.111293977682870930e-12 6.425053288032625223e-16 9.992006701160991969e-17 1.612904401393333477e-11
6.620000000000000000e+02 1.090147772553427831e-12 6.308217944311621983e-16 9.992006701160991969e-17 1.597280223422750874e-11
6.630000000000000000e+02 1.061201977516442651e-12 6.066188727169875222e-16 9.992006701160991969e-17 1.522170673297040128e-11
6.640000000000000000e+02 1.051125557051193131e-12 5.970421930138780297e-16 9.992006701160991969e-17 1.521075370735832136e-11
6.650000000000000000e+02 1.009986901240264078e-12 5.806106913886927474e-16 9.992006701160991969e-17 1.438430406695029867e-11
6.660000000000000000e+02 9.937991095932743613e-13 5.559070928448740386e-16 9.992006701160991969e-17 1.404062540972354838e-11
6.670000000000000000e+02 9.630520464818312111e-13 5.373794817630880130e-16 9.992006701160991969e-17 1.282734050631380058e-11
6.680000000000000000e+02 8.506439198842534806e-13 5.086267456633866006e-16 9.992006701160991969e-17 1.198800977749242383e-11
6.690000000000000000e+02 7.958304884097382575e-13 4.896367293892388425e-16 9.992006701160991969e-17 1.191276002823332001e-11
6.700000000000000000e+02 7.691815834967672035e-13 4.724801890798733336e-16 9.992006701160991969e-17 1.120195788405650573e-11
6.710000000000000000e+02 7.243986112650444172e-13 4.590890175899102350e-16 9.992006701160991969e-17 1.115166466099241409e-11
6.720000000000000000e+02 6.601706726464675822e-13 4.512622433213124250e-16 9.992006701160991969e-17 1.082430718014093269e-11
6.730000000000000000e+02 6.196027618781161690e-13 4.337881563820199459e-16 9.992006701160991969e-17 1.034786135329417234e-11
6.740000000000000000e+02 6.037978879555835602e-13 4.285402400662318879e-16 9.992006701160991969e-17 9.667732529837773373e-12
6.750000000000000000e+02 5.580303775708108125e-13 4.018453724963935320e-16 9.992006701160991969e-17 9.017189059689633407e-12
6.760000000000000000e+02 5.354011481917391341e-13 3.919755328440240917e-16 9.992006701160991969e-17 8.705122718317417380e-12
6.770000000000000000e+02 4.789739237124087316e-13 3.833196603060484457e-16 9.992006701160991969e-17 7.935352307917815862e-12
6.780000000000000000e+02 4.372521786295686374e-13 3.765010352528923045e-16 9.992006701160991969e-17 6.712972158780549112e-12
6.790000000000000000e+02 3.887414882641651089e-13 3.574723370192564714e-16 9.992006701160991969e-17 6.568970490144375559e-12
6.800000000000000000e+02 3.447632384710806940e-13 3.249924613002498303e-16 9.992006701160991969e-17 5.498261513937060418e-12
6.810000000000000000e+02 3.277047014611021114e-13 3.143274702604734732e-16 9.992006701160991969e-17 4.616208275089527348e-12
6.820000000000000000e+02 2.899080331198836265e-13 3.080376352905171621e-16 9.992006701160991969e-17 4.417336820818881522e-12
6.830000000000000000e+02 2.773979025667090874e-13 2.898754039742794446e-16 9.992006701160991969e-17 4.267960793497943543e-12
6.840000000000000000e+02 2.639545690386800390e-13 2.833624522397153795e-16 9.992006701160991969e-17 4.025187543517169390e-12
6.850000000000000000e+02 2.592420320670760493e-13 2.758272930960735371e-16 9.992006701160991969e-17 3.473926801359801817e-12
6.860000000000000000e+02 2.541432799155436990e-13 2.742925990517484584e-16 9.992006701160991969e-17 2.911825802629129885e-12
6.870000000000000000e+02 2.393883667723743501e-13 2.697227039058322528e-16 9.992006701160991969e-17 2.667896705536924155e-12
6.880000000000000000e+02 2.129830070813984167e-13 2.543060502032009115e-16 9.992006701160991969e-17 2.512271075889444101e-12
6.890000000000000000e+02 2.020690221199041345e-13 2.353964858960158074e-16 9.992006701160991969e-17 2.429592301458972183e-12
6.900000000000000000e+02 1.776176408961767352e-13 2.326994031714265090e-16 9.992006701160991969e-17 2.370107679160660074e-12
6.910000000000000000e+02 1.716351710052938559e-13 2.139161425266116926e-16 9.992006701160991969e-17 2.125407702681832852e-12
6.920000000000000000e+02 1.561954832504318511e-13 2.059794448380853108e-16 9.992006701160991969e-17 1.850575457953778379e-12
6.930000000000000000e+02 1.474654637908924474e-13 1.992382110381081258e-16 9.992006701160991969e-17 1.665556306018294626e-12
6.940000000000000000e+02 1.402504951674881718e-13 1.932319306010578582e-16 9.992006701160991969e-17 1.523779142627291449e-12
6.950000000000000000e+02 1.316653587519889644e-13 1.857900782043582912e-16 9.992006701160991969e-17 1.386205586104673822e-12
6.960000000000000000e+02 1.202358348018308195e-13 1.680646331211023048e-16 9.992006701160991969e-17 1.313899290393893673e-12
6.970000000000000000e+02 1.155617763372393725e-13 1.612350198919855334e-16 9.992006701160991969e-17 1.202285774152155325e-12
6.980000000000000000e+02 1.110662977310605914e-13 1.559806094171658589e-16 9.992006701160991969e-17 1.145823358736601632e-12
6.990000000000000000e+02 1.090235368487105638e-13 1.462052485676921059e-16 9.992006701160991969e-17 1.116904745389419799e-12
7.000000000000000000e+02 1.061028671433331157e-13 1.363367785162842051e-16 9.992006701160991969e-17 1.034738875006199864e-12
7.010000000000000000e+02 9.781031198977577815e-14 1.237032113463568767e-16 9.992006701160991969e-17 9.613582340051932620e-13
7.020000000000000000e+02 8.926765464353711394e-14 1.149365867810004668e-16 9.992006701160991969e-17 8.922589458118146963e-13
7.030000000000000000e+02 8.142499630395304655e-14 1.027424567461745847e-16 9.992006701160991969e-17 8.824040828883858851e-13
7.040000000000000000e+02 7.952763370903502886e-14 9.377761873104120939e-17 9.992006701160991969e-17 8.528690518423825861e-13
7.050000000000000000e+02 7.570691781035431645e-14 8.441064967782757316e-17 9.992006701160991969e-17 7.829489758939009533e-13
7.060000000000000000e+02 7.128914815663093946e-14 7.952242599117460427e-17 9.992006701160991969e-17 7.108048104772823959e-13
7.070000000000000000e+02 6.621391108672972718e-14 7.189216875367749666e-17 9.992006701160991969e-17 5.621738239121631881e-13
7.080000000000000000e+02 6.553219861512285604e-14 7.189216875367749666e-17 9.992006701160991969e-17 5.067645618790587401e-13
7.090000000000000000e+02 5.970077946966476633e-14 7.189216875367749666e-17 9.992006701160991969e-17 4.757343019325833956e-13
7.100000000000000000e+02 5.213031671760450160e-14 7.189216875367749666e-17 9.992006701160991969e-17 4.121828498174037632e-13
7.110000000000000000e+02 5.153096632797220811e-14 7.189216875367749666e-17 9.992006701160991969e-17 3.923033646081695302e-13
7.120000000000000000e+02 5.083513532528313992e-14 7.189216875367749666e-17 9.992006701160991969e-17 3.828970858309008328e-13
7.130000000000000000e+02 4.775557068930254968e-14 7.189216875367749666e-17 9.992006701160991969e-17 3.614351924266878005e-13
7.140000000000000000e+02 3.561378161219401619e-14 7.189216875367749666e-17 9.992006701160991969e-17 2.888708483491744327e-13
7.150000000000000000e+02 3.142660959789038691e-14 7.189216875367749666e-17 9.992006701160991969e-17 2.861688878191567598e-13
7.160000000000000000e+02 2.792673848969629107e-14 7.189216875367749666e-17 9.992006701160991969e-17 2.768686510071569575e-13
7.170000000000000000e+02 2.537007177198098569e-14 7.189216875367749666e-17 9.992006701160991969e-17 2.411333337150085833e-13
7.180000000000000000e+02 2.200744544005044442e-14 7.189216875367749666e-17 9.992006701160991969e-17 2.347405058354063200e-13
7.190000000000000000e+02 1.857904208773038592e-14 7.189216875367749666e-17 9.992006701160991969e-17 2.268723806536321699e-13
7.200000000000000000e+02 1.781744346123524538e-14 7.189216875367749666e-17 9.992006701160991969e-17 1.826401570258300657e-13
7.210000000000000000e+02 1.755018188408346629e-14 7.189216875367749666e-17 9.992006701160991969e-17 1.664305102434760748e-13
7.220000000000000000e+02 1.695954262908552699e-14 7.189216875367749666e-17 9.992006701160991969e-17 1.610609147540023125e-13
7.230000000000000000e+02 1.613321759397524634e-14 7.189216875367749666e-17 9.992006701160991969e-17 1.536122498460617588e-13
7.240000000000000000e+02 1.594204884371838402e-14 7.189216875367749666e-17 9.992006701160991969e-17 1.473179537834935017e-13
7.250000000000000000e+02 1.316933308414973889e-14 7.189216875367749666e-17 9.992006701160991969e-17 1.352023525606890353e-13
7.260000000000000000e+02 1.280897819325553475e-14 7.189216875367749666e-17 9.992006701160991969e-17 1.286305927650700444e-13
7.270000000000000000e+02 1.191084178302906945e-14 7.189216875367749666e-17 9.992006701160991969e-17 1.226838018102877854e-13
7.280000000000000000e+02 1.171441178982036123e-14 7.189216875367749666e-17 9.992006701160991969e-17 1.178044203901410433e-13
7.290000000000000000e+02 1.059904231684789240e-14 7.189216875367749666e-17 9.992006701160991969e-17 1.124729480818273414e-13
7.300000000000000000e+02 9.703370619991946938e-15 7.189216875367749666e-17 9.992006701160991969e-17 1.013114752900524093e-13
7.310000000000000000e+02 9.118106161950203067e-15 7.189216875367749666e-17 9.992006701160991969e-17 9.518408399902060195e-14
7.320000000000000000e+02 8.732518321909512424e-15 7.189216875367749666e-17 9.992006701160991969e-17 9.327484514904267936e-14
7.330000000000000000e+02 8.388872761495138006e-15 7.189216875367749666e-17 9.992006701160991969e-17 8.996396853304653609e-14
7.340000000000000000e+02 7.847517633415586083e-15 7.189216875367749666e-17 9.992006701160991969e-17 8.680788613610742274e-14
7.350000000000000000e+02 7.549983013644920687e-15 7.189216875367749666e-17 9.992006701160991969e-17 8.173559369916091261e-14
7.360000000000000000e+02 7.461325233635251076e-15 7.189216875367749666e-17 9.992006701160991969e-17 8.082534288724311917e-14
7.370000000000000000e+02 6.927475983641129742e-15 7.189216875367749666e-17 9.992006701160991969e-17 7.726472877043605328e-14
7.380000000000000000e+02 6.867038926858539582e-15 7.189216875367749666e-17 9.992006701160991969e-17 7.011318728551465304e-14
7.390000000000000000e+02 6.327142825268417796e-15 7.189216875367749666e-17 9.992006701160991969e-17 6.716504159365422835e-14
7.400000000000000000e+02 6.050966839790769996e-15 7.189216875367749666e-17 9.992006701160991969e-17 6.535427516812446024e-14
7.410000000000000000e+02 5.606937623469021339e-15 7.189216875367749666e-17 9.992006701160991969e-17 6.443083273783948795e-14
7.420000000000000000e+02 5.469768317554403438e-15 7.189216875367749666e-17 9.992006701160991969e-17 6.181795685355913428e-14
7.430000000000000000e+02 4.597897566740987296e-15 7.189216875367749666e-17 9.992006701160991969e-17 6.021590613606099960e-14
7.440000000000000000e+02 4.541725237959284496e-15 7.189216875367749666e-17 9.992006701160991969e-17 5.705098511924181617e-14
7.450000000000000000e+02 4.159322925233645784e-15 7.189216875367749666e-17 9.992006701160991969e-17 5.146190098584505315e-14
7.460000000000000000e+02 4.048798736901533504e-15 7.189216875367749666e-17 9.992006701160991969e-17 5.021872138699773839e-14
7.470000000000000000e+02 3.771948148808409456e-15 7.189216875367749666e-17 9.992006701160991969e-17 4.915539160878884954e-14
7.480000000000000000e+02 3.585620629519787195e-15 7.189216875367749666e-17 9.992006701160991969e-17 4.793174478721210290e-14
7.490000000000000000e+02 3.526865510338362239e-15 7.189216875367749666e-17 9.992006701160991969e-17 4.530963346693036194e-14
7.500000000000000000e+02 3.338966035424125765e-15 7.189216875367749666e-17 9.992006701160991969e-17 4.016192512393790203e-14
7.510000000000000000e+02 3.283058795166651170e-15 7.189216875367749666e-17 9.992006701160991969e-17 3.624706193839086160e-14
7.520000000000000000e+02 3.186299804373116459e-15 7.189216875367749666e-17 9.992006701160991969e-17 3.512241480933389081e-14
7.530000000000000000e+02 2.944909325525642955e-15 7.189216875367749666e-17 9.992006701160991969e-17 3.367719678004825110e-14
7.540000000000000000e+02 2.736103817869009539e-15 7.189216875367749666e-17 9.992006701160991969e-17 3.217340444046558189e-14
7.550000000000000000e+02 2.606357463738658820e-15 7.189216875367749666e-17 9.992006701160991969e-17 2.986130910534872251e-14
7.560000000000000000e+02 2.567050715737257610e-15 7.189216875367749666e-17 9.992006701160991969e-17 2.847293043628168845e-14
7.570000000000000000e+02 2.307650359873273708e-15 7.189216875367749666e-17 9.992006701160991969e-17 2.724529878853047185e-14
7.580000000000000000e+02 2.124375375485203556e-15 7.189216875367749666e-17 9.992006701160991969e-17 2.508883270125843409e-14
7.590000000000000000e+02 2.098944627359148194e-15 7.189216875367749666e-17 9.992006701160991969e-17 2.333563598562503403e-14
7.600000000000000000e+02 2.002531399602133630e-15 7.189216875367749666e-17 9.992006701160991969e-17 2.318581033986110083e-14
7.610000000000000000e+02 1.690191973206874195e-15 7.189216875367749666e-17 9.992006701160991969e-17 2.207783253564920294e-14
7.620000000000000000e+02 1.527749506063271807e-15 7.189216875367749666e-17 9.992006701160991969e-17 1.932838975649097407e-14
7.630000000000000000e+02 1.500076066382562780e-15 7.189216875367749666e-17 9.992006701160991969e-17 1.885402028054646780e-14
7.640000000000000000e+02 1.387026509209164789e-15 7.189216875367749666e-17 9.992006701160991969e-17 1.858407612445959433e-14
7.650000000000000000e+02 1.349717558317578810e-15 7.189216875367749666e-17 9.992006701160991969e-17 1.801996620780057052e-14
7.660000000000000000e+02 1.190708798084142818e-15 7.189216875367749666e-17 9.992006701160991969e-17 1.671709121052811262e-14
7.670000000000000000e+02 1.140131943041611678e-15 7.189216875367749666e-17 9.992006701160991969e-17 1.602607521326074113e-14
7.680000000000000000e+02 1.036107216004111756e-15 7.189216875367749666e-17 9.992006701160991969e-17 1.510348381266401083e-14
7.690000000000000000e+02 1.003656223757583234e-15 7.189216875367749666e-17 9.992006701160991969e-17 1.312261112673800834e-14
7.700000000000000000e+02 9.615305932000672726e-16 7.189216875367749666e-17 9.992006701160991969e-17 1.287384023362640711e-14
7.710000000000000000e+02 9.588724391454598113e-16 7.189216875367749666e-17 9.992006701160991969e-17 1.233973735829165002e-14
7.720000000000000000e+02 9.412649016883271501e-16 7.189216875367749666e-17 9.992006701160991969e-17 1.223072548432025579e-14
7.730000000000000000e+02 9.087771361873264511e-16 7.189216875367749666e-17 9.992006701160991969e-17 1.089684990389636582e-14
7.740000000000000000e+02 8.905711013287423132e-16 7.189216875367749666e-17 9.992006701160991969e-17 9.909032585274691168e-15
7.750000000000000000e+02 8.361580850036758084e-16 7.189216875367749666e-17 9.992006701160991969e-17 9.727430982233680360e-15
7.760000000000000000e+02 7.774565390240064450e-16 7.189216875367749666e-17 9.992006701160991969e-17 8.849324276699476983e-15
7.770000000000000000e+02 7.230033707398004611e-16 7.189216875367749666e-17 9.992006701160991969e-17 8.127702209570597284e-15
7.780000000000000000e+02 6.823000609787661051e-16 7.189216875367749666e-17 9.992006701160991969e-17 6.554499614282194538e-15
7.790000000000000000e+02 6.801996834874564871e-16 7.189216875367749666e-17 9.992006701160991969e-17 6.398031315022849468e-15
7.800000000000000000e+02 6.612052621078665279e-16 7.189216875367749666e-17 9.992006701160991969e-17 6.312567761717976892e-15
7.810000000000000000e+02 6.180869427572164893e-16 7.189216875367749666e-17 9.992006701160991969e-17 5.725892593879797762e-15
7.820000000000000000e+02 6.024907052640556333e-16 7.189216875367749666e-17 9.992006701160991969e-17 5.068872096084298272e-15
7.830000000000000000e+02 5.774973981224230789e-16 7.189216875367749666e-17 9.992006701160991969e-17 4.632071860644783359e-15
7.840000000000000000e+02 5.743812694545727400e-16 7.189216875367749666e-17 9.992006701160991969e-17 4.548478635902977874e-15
7.850000000000000000e+02 5.654516850815204326e-16 7.189216875367749666e-17 9.992006701160991969e-17 4.011656911058374401e-15
7.860000000000000000e+02 5.192730510391004014e-16 7.189216875367749666e-17 9.992006701160991969e-17 3.721460727274267251e-15
7.870000000000000000e+02 4.885518547178398193e-16 7.189216875367749666e-17 9.992006701160991969e-17 3.662515720292512960e-15
7.880000000000000000e+02 3.815725228612324200e-16 7.189216875367749666e-17 9.992006701160991969e-17 3.291837258347662166e-15
7.890000000000000000e+02 3.558116677206628376e-16 7.189216875367749666e-17 9.992006701160991969e-17 2.735204446853911816e-15
7.900000000000000000e+02 3.426716534005372349e-16 7.189216875367749666e-17 9.992006701160991969e-17 1.977514020574733021e-15
7.910000000000000000e+02 3.291552693876549282e-16 7.189216875367749666e-17 9.992006701160991969e-17 1.847770977442785367e-15
7.920000000000000000e+02 3.189477691551911497e-16 7.189216875367749666e-17 9.992006701160991969e-17 1.140948321133025968e-15
7.930000000000000000e+02 3.121762438654344227e-16 7.189216875367749666e-17 9.992006701160991969e-17 1.083362356139064745e-15
7.940000000000000000e+02 3.026736976095074231e-16 7.189216875367749666e-17 9.992006701160991969e-17 1.022205548533603928e-15
7.950000000000000000e+02 2.773814289185440491e-16 7.189216875367749666e-17 9.992006701160991969e-17 9.761187620466303957e-16
7.960000000000000000e+02 2.684391658152842766e-16 7.189216875367749666e-17 9.992006701160991969e-17 9.416943273628793433e-16
7.970000000000000000e+02 2.293664808541962985e-16 7.189216875367749666e-17 9.992006701160991969e-17 8.570000632416643541e-16
7.980000000000000000e+02 2.141527715114519804e-16 7.189216875367749666e-17 9.992006701160991969e-17 7.920080371409513234e-16
7.990000000000000000e+02 2.047744171648234940e-16 7.189216875367749666e-17 9.992006701160991969e-17 5.637618902332127924e-16
8.000000000000000000e+02 1.960623757940068827e-16 7.189216875367749666e-17 9.992006701160991969e-17 5.049369827342177605e-16
8.010000000000000000e+02 1.615269171286210951e-16 7.189216875367749666e-17 9.992006701160991969e-17 4.225718307466968788e-16
8.020000000000000000e+02 1.439733990162585316e-16 7.189216875367749666e-17 9.992006701160991969e-17 2.845020064369604999e-16
8.030000000000000000e+02 1.276938200594368607e-16 7.189216875367749666e-17 9.992006701160991969e-17 2.465165799082170541e-16
8.040000000000000000e+02 1.219342133443793798e-16 7.189216875367749666e-17 9.992006701160991969e-17 2.191486250186067610e-16
8.050000000000000000e+02 1.091462505004248541e-16 7.189216875367749666e-17 9.992006701160991969e-17 2.154422586869285430e-16
8.060000000000000000e+02 8.816615971715365082e-17 7.189216875367749666e-17 9.992006701160991969e-17 2.138670631528269191e-16
8.070000000000000000e+02 8.816615971715365082e-17 7.189216875367749666e-17 9.992006701160991969e-17 1.576154802672114566e-16
8.080000000000000000e+02 8.816615971715365082e-17 7.189216875367749666e-17 9.992006701160991969e-17 9.853494743623507124e-17
8.090000000000000000e+02 8.816615971715365082e-17 7.189201230407349208e-17 9.992006701160991969e-17 9.853494743623507124e-17
8.100000000000000000e+02 8.816615971715365082e-17 5.945232075068850393e-17 9.992006701160991969e-17 9.853494743623507124e-17
8.110000000000000000e+02 8.816615971715365082e-17 5.247122740071062591e-17 9.992006701160991969e-17 9.853494743623507124e-17
8.120000000000000000e+02 8.816615971715365082e-17 4.178132379794081521e-17 9.992006701160991969e-17 9.853494743623507124e-17
8.130000000000000000e+02 6.336100286397202775e-17 3.918384726306578750e-17 9.992006701160991969e-17 9.853494743623507124e-17
8.140000000000000000e+02 4.410044955076436987e-17 3.012706971024201536e-17 9.992006701160991969e-17 7.107489106418923334e-17
8.150000000000000000e+02 3.439474174936482837e-17 1.766626578612762224e-17 9.992006701160991969e-17 5.854573172872763762e-17
8.160000000000000000e+02 1.466094687000705855e-17 5.308614862048992289e-18 2.469516223141283688e-20 3.290642777960699975e-17


==> Asy/modes-SVD-th1MPa.txt <==
modes sigma
0.000000000000000000e+00 1.000000000000000000e+00
6.451612903225805579e-03 2.477973974536673840e-01
1.290322580645161116e-02 5.689506398615201688e-02
1.935483870967741674e-02 1.967607495161786610e-02
2.580645161290322231e-02 8.302748933205872373e-03
3.225806451612902442e-02 4.525804060497680241e-03
3.870967741935483347e-02 2.323620955928954249e-03
4.516129032258064252e-02 1.578259444867659246e-03
5.161290322580644463e-02 1.059519789840707247e-03
5.806451612903224674e-02 6.566519221315300549e-04
6.451612903225804885e-02 4.162062872093039395e-04
7.096774193548387177e-02 2.664766781489024587e-04
7.741935483870966694e-02 2.131270219215500728e-04
8.387096774193547599e-02 1.598210567614602375e-04
9.032258064516128504e-02 1.151059709064023980e-04
9.677419354838709409e-02 9.861002954596313514e-05
1.032258064516128893e-01 7.441772837650500051e-05
1.096774193548387122e-01 6.557723781705820031e-05
1.161290322580644935e-01 4.990809609422222371e-05
1.225806451612903164e-01 4.641683164656783207e-05
1.290322580645160977e-01 3.544713593894034925e-05
1.354838709677419206e-01 3.121816566335874812e-05
1.419354838709677435e-01 2.688248715403765432e-05
1.483870967741935387e-01 2.175628198071372503e-05
1.548387096774193339e-01 1.935748620980132028e-05
1.612903225806451568e-01 1.734350926555671673e-05
1.677419354838709520e-01 1.540750006220984467e-05
1.741935483870967472e-01 1.403268918477133876e-05
1.806451612903225701e-01 1.260382873786389302e-05
1.870967741935483653e-01 1.176534647250543202e-05
1.935483870967741882e-01 1.024242730069869112e-05
1.999999999999999833e-01 9.710856610478703636e-06
2.064516129032257785e-01 8.565332507407511195e-06
2.129032258064516014e-01 8.306560816435349065e-06
2.193548387096774244e-01 7.546597318402901065e-06
2.258064516129031918e-01 7.087913849202151280e-06
2.322580645161289870e-01 6.078469846618249776e-06
2.387096774193548099e-01 5.899894428073960112e-06
2.451612903225806328e-01 5.121990337020763570e-06
2.516129032258064280e-01 4.984883656006841823e-06
2.580645161290321954e-01 4.503488285287864062e-06
2.645161290322580183e-01 4.456477983668308878e-06
2.709677419354838412e-01 4.084509174457991621e-06
2.774193548387096642e-01 3.906891019965371447e-06
2.838709677419354871e-01 3.737681245206955836e-06
2.903225806451613100e-01 3.393600160109763345e-06
2.967741935483870774e-01 3.309979208936624081e-06
3.032258064516128448e-01 3.107594182396722676e-06
3.096774193548386678e-01 2.921822257364590802e-06
3.161290322580644907e-01 2.801037110190319931e-06
3.225806451612903136e-01 2.702543891188600817e-06
3.290322580645160810e-01 2.553057445440499764e-06
3.354838709677419040e-01 2.424251525168052653e-06
3.419354838709677269e-01 2.354029600087052588e-06
3.483870967741934943e-01 2.257190437264874510e-06
3.548387096774193172e-01 2.095829919201157320e-06
3.612903225806451402e-01 1.978129349001190306e-06
3.677419354838709076e-01 1.971629275408525576e-06
3.741935483870967305e-01 1.907692460684279942e-06
3.806451612903225534e-01 1.819128596000163742e-06
3.870967741935483764e-01 1.691740810998207424e-06
3.935483870967741993e-01 1.634179096529757847e-06
3.999999999999999667e-01 1.619072224326081770e-06
4.064516129032257341e-01 1.574049330899360837e-06
4.129032258064515570e-01 1.513874588932458294e-06
4.193548387096773244e-01 1.501009246557949056e-06
4.258064516129032029e-01 1.418408188737897938e-06
4.322580645161289703e-01 1.374407175098508244e-06
4.387096774193548487e-01 1.326989741385017039e-06
4.451612903225806162e-01 1.248980255390904094e-06
4.516129032258063836e-01 1.216421807837486171e-06
4.580645161290322065e-01 1.194331557700570533e-06
4.645161290322579739e-01 1.167582204301685056e-06
4.709677419354838523e-01 1.121437276396032882e-06
4.774193548387096198e-01 1.108038876041620248e-06
4.838709677419353872e-01 1.066436589327793413e-06
4.903225806451612656e-01 1.053837892478918353e-06
4.967741935483870330e-01 1.021886079816778748e-06
5.032258064516128560e-01 1.018508394863336879e-06
5.096774193548386789e-01 9.484402022653643376e-07
5.161290322580643908e-01 9.379148149259215775e-07
5.225806451612903247e-01 9.282489230486459240e-07
5.290322580645160366e-01 8.758027638380517623e-07
5.354838709677418596e-01 8.697351974502551851e-07
5.419354838709676825e-01 8.404534771452021449e-07
5.483870967741935054e-01 8.202170298881580292e-07
5.548387096774193283e-01 8.169400827861778533e-07
5.612903225806450402e-01 7.804773331992181506e-07
5.677419354838709742e-01 7.446324717308496548e-07
5.741935483870966861e-01 7.305855860327245440e-07
5.806451612903226200e-01 6.948828013503325974e-07
5.870967741935483319e-01 6.743051919846984924e-07
5.935483870967741549e-01 6.705750287216029617e-07
5.999999999999999778e-01 6.390769410360371724e-07
6.064516129032256897e-01 6.332152787886722434e-07
6.129032258064516236e-01 5.871469934468536717e-07
6.193548387096773356e-01 5.787829936549810409e-07
6.258064516129031585e-01 5.749160961956630643e-07
6.322580645161289814e-01 5.606375820503248079e-07
6.387096774193548043e-01 5.560019366717330044e-07
6.451612903225806273e-01 5.402873937045267962e-07
6.516129032258063392e-01 5.353809385215394491e-07
6.580645161290321621e-01 5.296833230626876903e-07
6.645161290322579850e-01 5.191905608192651944e-07
6.709677419354838079e-01 4.999315659542861812e-07
6.774193548387096309e-01 4.827376465296549206e-07
6.838709677419354538e-01 4.708803708518780392e-07
6.903225806451611657e-01 4.605070935766371891e-07
6.967741935483869886e-01 4.580764974250289913e-07
7.032258064516128115e-01 4.545777816600318776e-07
7.096774193548386345e-01 4.506150538296816848e-07
7.161290322580644574e-01 4.342977703497895894e-07
7.225806451612902803e-01 4.290242921544584345e-07
7.290322580645161032e-01 4.167668433103148367e-07
7.354838709677418152e-01 4.132191598419530362e-07
7.419354838709677491e-01 3.996121666298241975e-07
7.483870967741934610e-01 3.947774096379971967e-07
7.548387096774192839e-01 3.871194337347148394e-07
7.612903225806451069e-01 3.812468502796530736e-07
7.677419354838708188e-01 3.706900076977333499e-07
7.741935483870967527e-01 3.607372488719077729e-07
7.806451612903224646e-01 3.588540264757318264e-07
7.870967741935483986e-01 3.515877458848634102e-07
7.935483870967741105e-01 3.387352943599030848e-07
7.999999999999999334e-01 3.324844834423768067e-07
8.064516129032257563e-01 3.262307277504931815e-07
8.129032258064514682e-01 3.153079586428506128e-07
8.193548387096774022e-01 2.993331389731135586e-07
8.258064516129031141e-01 2.938936667344412024e-07
8.322580645161289370e-01 2.855940635210820429e-07
8.387096774193546489e-01 2.818964519373141061e-07
8.451612903225805828e-01 2.762715217736506549e-07
8.516129032258064058e-01 2.636901997272870339e-07
8.580645161290322287e-01 2.622286766486028808e-07
8.645161290322579406e-01 2.515511740226580482e-07
8.709677419354837635e-01 2.368968568101628611e-07
8.774193548387096975e-01 2.251221326527291725e-07
8.838709677419354094e-01 2.180290186024405226e-07
8.903225806451612323e-01 2.166579608324288228e-07
8.967741935483869442e-01 2.146834202367280061e-07
9.032258064516127671e-01 2.108726523241312590e-07
9.096774193548387011e-01 2.061952646261963495e-07
9.161290322580644130e-01 1.946056953643556372e-07
9.225806451612902359e-01 1.932187091950095180e-07
9.290322580645159478e-01 1.885207716163344856e-07
9.354838709677417707e-01 1.212279103446356203e-08
9.419354838709677047e-01 1.165665619478429844e-09
9.483870967741935276e-01 4.440892098547789197e-16
9.548387096774192395e-01 9.635637259081601104e-17
9.612903225806450624e-01 9.635637259081601104e-17
9.677419354838707743e-01 9.635637259081601104e-17
9.741935483870967083e-01 9.635637259081601104e-17
9.806451612903225312e-01 9.635637259081601104e-17
9.870967741935482431e-01 9.635637259081601104e-17
9.935483870967740661e-01 9.635637259081601104e-17
1.000000000000000000e+00 9.635637237173314135e-17

==> Asy/modes-SVD-th2MPa.txt <==
modes sigma
0.000000000000000000e+00 1.000000000000000000e+00
5.847953216374268681e-03 2.668548391796372043e-01
1.169590643274853736e-02 6.428264789236651233e-02
1.754385964912280604e-02 2.253217159265350975e-02
2.339181286549707472e-02 9.302594162177071219e-03
2.923976608187134341e-02 5.046605107488524172e-03
3.508771929824561209e-02 2.595640528961410017e-03
4.093567251461988077e-02 1.648071047423584675e-03
4.678362573099414945e-02 1.124194288904522285e-03
5.263157894736841813e-02 7.622995544937159447e-04
5.847953216374268681e-02 4.761492457257036578e-04
6.432748538011695549e-02 3.271545775374943015e-04
7.017543859649122417e-02 2.724422399502766804e-04
7.602339181286549286e-02 2.176866435110569981e-04
8.187134502923976154e-02 1.576866882130504666e-04
8.771929824561403022e-02 1.313546930140336135e-04
9.356725146198829890e-02 9.383771902556997625e-05
9.941520467836256758e-02 7.628054319857755731e-05
1.052631578947368363e-01 6.846032650607653469e-05
1.111111111111111049e-01 6.112289226260280773e-05
1.169590643274853736e-01 5.268837699984112947e-05
1.228070175438596423e-01 4.776609504665722724e-05
1.286549707602339110e-01 4.060972863436131933e-05
1.345029239766081797e-01 3.673721940911424015e-05
1.403508771929824483e-01 3.353164095584066382e-05
1.461988304093567170e-01 2.614704977817921741e-05
1.520467836257309857e-01 2.407969531314380700e-05
1.578947368421052544e-01 2.288076174357060648e-05
1.637426900584795231e-01 2.098731983553408546e-05
1.695906432748537918e-01 2.052791821915266130e-05
1.754385964912280604e-01 1.730475100799148822e-05
1.812865497076023291e-01 1.652376325067873129e-05
1.871345029239765978e-01 1.421654696140401921e-05
1.929824561403508665e-01 1.372414388524205182e-05
1.988304093567251352e-01 1.317221668485028113e-05
2.046783625730994038e-01 1.255392775716976064e-05
2.105263157894736725e-01 1.135951316043287251e-05
2.163742690058479412e-01 1.013954592262453730e-05
2.222222222222222099e-01 9.607155764528203123e-06
2.280701754385964786e-01 9.212669694024936944e-06
2.339181286549707472e-01 8.685958337014771719e-06
2.397660818713450159e-01 8.355126352398649004e-06
2.456140350877192846e-01 7.783518346600796605e-06
2.514619883040935533e-01 7.345102114881888386e-06
2.573099415204678220e-01 6.889080511526767207e-06
2.631578947368420907e-01 6.864159250548619484e-06
2.690058479532163593e-01 6.576096616709407911e-06
2.748538011695906280e-01 6.130876103991142325e-06
2.807017543859648967e-01 5.938095514311019044e-06
2.865497076023391654e-01 5.443941675993349594e-06
2.923976608187134341e-01 5.251761559360060420e-06
2.982456140350877027e-01 5.181552121509888355e-06
3.040935672514619714e-01 5.083717645252424795e-06
3.099415204678362401e-01 4.800034183532201609e-06
3.157894736842105088e-01 4.422997292744730601e-06
3.216374269005847775e-01 4.250113909897288819e-06
3.274853801169590461e-01 4.021218751801219133e-06
3.333333333333333148e-01 3.914090470486972670e-06
3.391812865497075835e-01 3.779637719771692244e-06
3.450292397660818522e-01 3.588386194828197394e-06
3.508771929824561209e-01 3.465350786261740258e-06
3.567251461988303896e-01 3.351869393134817872e-06
3.625730994152046582e-01 3.248204617487973777e-06
3.684210526315789269e-01 3.230738895039939296e-06
3.742690058479531956e-01 3.058597285637540977e-06
3.801169590643274643e-01 2.951234309735327147e-06
3.859649122807017330e-01 2.903245885690318626e-06
3.918128654970760016e-01 2.790146470022785173e-06
3.976608187134502703e-01 2.722204460594203819e-06
4.035087719298245390e-01 2.643228700937713206e-06
4.093567251461988077e-01 2.559753964384957325e-06
4.152046783625730764e-01 2.532031158544317150e-06
4.210526315789473450e-01 2.383002013136841866e-06
4.269005847953216137e-01 2.284414991518371834e-06
4.327485380116958824e-01 2.276618526779023415e-06
4.385964912280701511e-01 2.209545123876790988e-06
4.444444444444444198e-01 2.158688394985003404e-06
4.502923976608186885e-01 2.130591422831832933e-06
4.561403508771929571e-01 2.086712945920580942e-06
4.619883040935672258e-01 2.021620578174236952e-06
4.678362573099414945e-01 1.968595095188348132e-06
4.736842105263157632e-01 1.887880954053943830e-06
4.795321637426900319e-01 1.859859646980749716e-06
4.853801169590643005e-01 1.810558613017484222e-06
4.912280701754385692e-01 1.703555844753306847e-06
4.970760233918128379e-01 1.688547779910575671e-06
5.029239766081871066e-01 1.647912558697368742e-06
5.087719298245614308e-01 1.627030110490493070e-06
5.146198830409356439e-01 1.585038231701796601e-06
5.204678362573099681e-01 1.564829524681922282e-06
5.263157894736841813e-01 1.529672086102308777e-06
5.321637426900585055e-01 1.490231834716972527e-06
5.380116959064327187e-01 1.454792714088452756e-06
5.438596491228070429e-01 1.389300632963189906e-06
5.497076023391812560e-01 1.352212357129533344e-06
5.555555555555555802e-01 1.285695566071008083e-06
5.614035087719297934e-01 1.247974449801599281e-06
5.672514619883040066e-01 1.229267629511365461e-06
5.730994152046783308e-01 1.174182948699991730e-06
5.789473684210525439e-01 1.150420737884009933e-06
5.847953216374268681e-01 1.116982073186855405e-06
5.906432748538010813e-01 1.088574356716063004e-06
5.964912280701754055e-01 1.049404066104630373e-06
6.023391812865496187e-01 1.035240292224414072e-06
6.081871345029239428e-01 1.024076676128713600e-06
6.140350877192981560e-01 1.007044212922756345e-06
6.198830409356724802e-01 1.000398298386954884e-06
6.257309941520466934e-01 9.811716171262753341e-07
6.315789473684210176e-01 9.507585216187189816e-07
6.374269005847952307e-01 9.175920249572485398e-07
6.432748538011695549e-01 9.149725416711703250e-07
6.491228070175437681e-01 9.012754860669246736e-07
6.549707602339180923e-01 8.789868546114860361e-07
6.608187134502923055e-01 8.547158305442602599e-07
6.666666666666666297e-01 8.469712371066972005e-07
6.725146198830408428e-01 8.301418114785626557e-07
6.783625730994151670e-01 8.061209958365323105e-07
6.842105263157893802e-01 7.950334893348262443e-07
6.900584795321637044e-01 7.669419398268485789e-07
6.959064327485379176e-01 7.559368472203089042e-07
7.017543859649122417e-01 7.318659796578451477e-07
7.076023391812864549e-01 7.140081769007514327e-07
7.134502923976607791e-01 6.679199437543895853e-07
7.192982456140349923e-01 6.307571885790897264e-07
7.251461988304093165e-01 6.249441920465753201e-07
7.309941520467835296e-01 6.024847635650627187e-07
7.368421052631578538e-01 5.826000168746133930e-07
7.426900584795320670e-01 5.805395498576499635e-07
7.485380116959063912e-01 5.748389427523345624e-07
7.543859649122807154e-01 5.670242709410605750e-07
7.602339181286549286e-01 5.652444763405275556e-07
7.660818713450292528e-01 5.502224794638575351e-07
7.719298245614034659e-01 5.399692987521607358e-07
7.777777777777777901e-01 5.054037942376882026e-07
7.836257309941520033e-01 4.827416826769730376e-07
7.894736842105263275e-01 4.404846413389566299e-07
7.953216374269005406e-01 4.374934693767077052e-07
8.011695906432748648e-01 4.123460243878383735e-07
8.070175438596490780e-01 4.027148334702271044e-07
8.128654970760234022e-01 3.913196057582959585e-07
8.187134502923976154e-01 3.855890598347999137e-07
8.245614035087719396e-01 3.617243685023451202e-07
8.304093567251461527e-01 3.292413798258492637e-07
8.362573099415204769e-01 3.217407543341613831e-07
8.421052631578946901e-01 3.154667255324663348e-07
8.479532163742690143e-01 3.045096180431642785e-07
8.538011695906432275e-01 3.029405593604798063e-07
8.596491228070175517e-01 2.895086706868997763e-07
8.654970760233917648e-01 2.810142567294743362e-07
8.713450292397660890e-01 2.389011520192429988e-07
8.771929824561403022e-01 2.243582662063588138e-07
8.830409356725146264e-01 1.490430848534655341e-07
8.888888888888888395e-01 1.257085737909927086e-07
8.947368421052631637e-01 8.001206096243759437e-08
9.005847953216373769e-01 2.182574270349925397e-08
9.064327485380117011e-01 1.010809629425878704e-08
9.122807017543859143e-01 2.556459609978373569e-09
9.181286549707602385e-01 1.298849264285722097e-10
9.239766081871344516e-01 4.440892098507434031e-16
9.298245614035087758e-01 9.604727160473504682e-17
9.356725146198829890e-01 9.604727160473504682e-17
9.415204678362573132e-01 9.604727160473504682e-17
9.473684210526315264e-01 9.604727160473504682e-17
9.532163742690058506e-01 9.604727160473504682e-17
9.590643274853800637e-01 9.604727160473504682e-17
9.649122807017543879e-01 9.604727160473504682e-17
9.707602339181286011e-01 9.604727160473504682e-17
9.766081871345029253e-01 9.604727160473504682e-17
9.824561403508771384e-01 9.604727160473504682e-17
9.883040935672514626e-01 9.604727160473504682e-17
9.941520467836256758e-01 9.604727160473504682e-17
1.000000000000000000e+00 9.604727153574328117e-17

==> Asy/modes-SVD-th3MPa.txt <==
modes sigma
0.000000000000000000e+00 1.000000000000000000e+00
5.376344086021504938e-03 2.799650024410416105e-01
1.075268817204300988e-02 7.171472978427441414e-02
1.612903225806451568e-02 2.540274982457571204e-02
2.150537634408601975e-02 1.035710389621440249e-02
2.688172043010753076e-02 5.503382222210341512e-03
3.225806451612903136e-02 2.995338918747171390e-03
3.763440860215053196e-02 1.736389599921948348e-03
4.301075268817203950e-02 1.083852402123033389e-03
4.838709677419355398e-02 7.910911878913531436e-04
5.376344086021506152e-02 5.270678838082638656e-04
5.913978494623655519e-02 3.799678025602308269e-04
6.451612903225806273e-02 3.352902396682176417e-04
6.989247311827957720e-02 2.695178096259145300e-04
7.526881720430106393e-02 2.098512856512818104e-04
8.064516129032257841e-02 1.552091039072958103e-04
8.602150537634407901e-02 1.221329497880124283e-04
9.139784946236557961e-02 1.120823472687047339e-04
9.677419354838710797e-02 9.245918796727057697e-05
1.021505376344085947e-01 8.329255437472417431e-05
1.075268817204301230e-01 6.817882414160456679e-05
1.129032258064516098e-01 6.358901380863764112e-05
1.182795698924731104e-01 5.614040187795454038e-05
1.236559139784946248e-01 4.827040339516886202e-05
1.290322580645161255e-01 4.367119974946264625e-05
1.344086021505376261e-01 3.975113769132415534e-05
1.397849462365591544e-01 3.637086360159692421e-05
1.451612903225806550e-01 3.348180986485145062e-05
1.505376344086021279e-01 2.997520241193010244e-05
1.559139784946236562e-01 2.773395118760071999e-05
1.612903225806451568e-01 2.455547357821802402e-05
1.666666666666666852e-01 2.428843244847885674e-05
1.720430107526881580e-01 2.266634200391829144e-05
1.774193548387096864e-01 2.078045029885340882e-05
1.827956989247311592e-01 1.909997370876204167e-05
1.881720430107526876e-01 1.800890572069436125e-05
1.935483870967742159e-01 1.677436138504000861e-05
1.989247311827956888e-01 1.597426676681216190e-05
2.043010752688171894e-01 1.459415697522572015e-05
2.096774193548387177e-01 1.426775274956288009e-05
2.150537634408602461e-01 1.366511876313350194e-05
2.204301075268817189e-01 1.280486378585148011e-05
2.258064516129032195e-01 1.207327910336656727e-05
2.311827956989247479e-01 1.104181510602308615e-05
2.365591397849462207e-01 1.053780650193853019e-05
2.419354838709677491e-01 1.028075501002737945e-05
2.473118279569892497e-01 9.936186669233120061e-06
2.526881720430107503e-01 9.400981452563969277e-06
2.580645161290322509e-01 8.970035588586057452e-06
2.634408602150537515e-01 8.699024487063353460e-06
2.688172043010752521e-01 8.114406168166952849e-06
2.741935483870967527e-01 7.807077568672415535e-06
2.795698924731183088e-01 7.351250554480217095e-06
2.849462365591397539e-01 7.244026869111413176e-06
2.903225806451613100e-01 7.126771440480169266e-06
2.956989247311828106e-01 6.773079808155415322e-06
3.010752688172042557e-01 6.523169540265168440e-06
3.064516129032258118e-01 5.989478773129221624e-06
3.118279569892473124e-01 5.949721445766991453e-06
3.172043010752688130e-01 5.891525266270582354e-06
3.225806451612903136e-01 5.761432819948552549e-06
3.279569892473118142e-01 5.461887471507190768e-06
3.333333333333333703e-01 5.320057900747620356e-06
3.387096774193548154e-01 4.909057340344074079e-06
3.440860215053763160e-01 4.866455837210904118e-06
3.494623655913978166e-01 4.712751648867919033e-06
3.548387096774193727e-01 4.593370236198159929e-06
3.602150537634408733e-01 4.371354522838520448e-06
3.655913978494623184e-01 4.195290337703495888e-06
3.709677419354838745e-01 4.142922314977467570e-06
3.763440860215053752e-01 3.938992362911751275e-06
3.817204301075268758e-01 3.805326771577063253e-06
3.870967741935484319e-01 3.697934316747114148e-06
3.924731182795698770e-01 3.615417018414688107e-06
3.978494623655913776e-01 3.552845184706641578e-06
4.032258064516129337e-01 3.382768398919602880e-06
4.086021505376343788e-01 3.378146454443348538e-06
4.139784946236558794e-01 3.220783012091666686e-06
4.193548387096774355e-01 3.168314512735346077e-06
4.247311827956989361e-01 3.124269259454286503e-06
4.301075268817204922e-01 3.079565472376372975e-06
4.354838709677419373e-01 2.979616430860766649e-06
4.408602150537634379e-01 2.858621782215240882e-06
4.462365591397849940e-01 2.810649793953216920e-06
4.516129032258064391e-01 2.740876022428544394e-06
4.569892473118279397e-01 2.661812334206157370e-06
4.623655913978494958e-01 2.642248820942737447e-06
4.677419354838709964e-01 2.608647036820300850e-06
4.731182795698924415e-01 2.541433445820879975e-06
4.784946236559139976e-01 2.524741468926239653e-06
4.838709677419354982e-01 2.507901321261497472e-06
4.892473118279569433e-01 2.405225940638172345e-06
4.946236559139784994e-01 2.344851634590354735e-06
5.000000000000000000e-01 2.205065103309345758e-06
5.053763440860215006e-01 2.084463298900898490e-06
5.107526881720430012e-01 2.028546268281930103e-06
5.161290322580645018e-01 2.010805964968309763e-06
5.215053763440860024e-01 1.953848921438522661e-06
5.268817204301075030e-01 1.917649423907203515e-06
5.322580645161290036e-01 1.770614359015980898e-06
5.376344086021505042e-01 1.734438897850765855e-06
5.430107526881721158e-01 1.707041002365572644e-06
5.483870967741935054e-01 1.679824017294485804e-06
5.537634408602150060e-01 1.623727412146649068e-06
5.591397849462366176e-01 1.614449110810882860e-06
5.645161290322580072e-01 1.593238304074201443e-06
5.698924731182795078e-01 1.569340671904057318e-06
5.752688172043011194e-01 1.515958335245010340e-06
5.806451612903226200e-01 1.440183430410049944e-06
5.860215053763440096e-01 1.417019327475079458e-06
5.913978494623656212e-01 1.321992508929181736e-06
5.967741935483871218e-01 1.271798758262998424e-06
6.021505376344085114e-01 1.225775508636398795e-06
6.075268817204301230e-01 1.111285062363968444e-06
6.129032258064516236e-01 1.075055664251505457e-06
6.182795698924731242e-01 1.045203460121318643e-06
6.236559139784946248e-01 1.036496220118506259e-06
6.290322580645161255e-01 9.494829292226787017e-07
6.344086021505376261e-01 9.330620025646677659e-07
6.397849462365591267e-01 9.052498697136156074e-07
6.451612903225806273e-01 8.662111893059458627e-07
6.505376344086021279e-01 8.492026575387276293e-07
6.559139784946236285e-01 8.450299753466868323e-07
6.612903225806451291e-01 7.824025492396029097e-07
6.666666666666667407e-01 7.697002830914860015e-07
6.720430107526881303e-01 7.606696427656337889e-07
6.774193548387096309e-01 7.369709996163923725e-07
6.827956989247312425e-01 7.236992948024031338e-07
6.881720430107526321e-01 6.637376752877051925e-07
6.935483870967741327e-01 6.499312994764165904e-07
6.989247311827956333e-01 5.978954779060778450e-07
7.043010752688172449e-01 5.895502105791129874e-07
7.096774193548387455e-01 5.637575197467050316e-07
7.150537634408602461e-01 5.613276742064647482e-07
7.204301075268817467e-01 5.288301550379502899e-07
7.258064516129031363e-01 5.090960246239481883e-07
7.311827956989246369e-01 5.008270730894589500e-07
7.365591397849462485e-01 4.787904090992522660e-07
7.419354838709677491e-01 4.672437806727580832e-07
7.473118279569892497e-01 4.274425617289938177e-07
7.526881720430107503e-01 4.205236058581505299e-07
7.580645161290322509e-01 4.021402438495626718e-07
7.634408602150537515e-01 3.883041594187613913e-07
7.688172043010753631e-01 3.828436725939670691e-07
7.741935483870968637e-01 3.371897496235646453e-07
7.795698924731182533e-01 3.302777471696096093e-07
7.849462365591397539e-01 3.243504413152743195e-07
7.903225806451612545e-01 2.850742637092597065e-07
7.956989247311827551e-01 2.703426407115255348e-07
8.010752688172043667e-01 2.502817022635428881e-07
8.064516129032258673e-01 2.364293856973745862e-07
8.118279569892473679e-01 2.138893949339914840e-07
8.172043010752687575e-01 2.096195594725822157e-07
8.225806451612902581e-01 1.920117823581659916e-07
8.279569892473117587e-01 1.805126790086728200e-07
8.333333333333333703e-01 1.479992691347200314e-07
8.387096774193548709e-01 1.318729083967584806e-07
8.440860215053763715e-01 1.009185548293782945e-07
8.494623655913978721e-01 7.711204498923133962e-08
8.548387096774192617e-01 6.908229940036631754e-08
8.602150537634409844e-01 4.681103432353320647e-08
8.655913978494623739e-01 3.949962553145124760e-08
8.709677419354838745e-01 3.143923899247024228e-08
8.763440860215053752e-01 1.941148729626385586e-08
8.817204301075268758e-01 1.069751993961602052e-08
8.870967741935483764e-01 2.443401934776825116e-09
8.924731182795699880e-01 1.969197894523674780e-10
8.978494623655914886e-01 1.716187608702461736e-16
9.032258064516128782e-01 8.895530090756973267e-17
9.086021505376343788e-01 8.895530090756973267e-17
9.139784946236558794e-01 8.895530090756973267e-17
9.193548387096773800e-01 8.895530090756973267e-17
9.247311827956989916e-01 8.895530090756973267e-17
9.301075268817204922e-01 8.895530090756973267e-17
9.354838709677419928e-01 8.895530090756973267e-17
9.408602150537633824e-01 8.895530090756973267e-17
9.462365591397848830e-01 8.895530090756973267e-17
9.516129032258063836e-01 8.895530090756973267e-17
9.569892473118279952e-01 8.895530090756973267e-17
9.623655913978494958e-01 8.895530090756973267e-17
9.677419354838709964e-01 8.895530090756973267e-17
9.731182795698924970e-01 8.895530090756973267e-17
9.784946236559138866e-01 8.895530090756973267e-17
9.838709677419353872e-01 8.895530090756973267e-17
9.892473118279569988e-01 8.895530090756973267e-17
9.946236559139784994e-01 8.895530086358274999e-17
1.000000000000000000e+00 6.160914912945370368e-17

==> Asy/modes-SVD-th4MPa.txt <==
modes sigma
0.000000000000000000e+00 1.000000000000000000e+00
4.999999999999999237e-03 2.852644166344897592e-01
9.999999999999998473e-03 7.862928580745263962e-02
1.499999999999999771e-02 2.826512908660536519e-02
1.999999999999999695e-02 1.151567299198788530e-02
2.499999999999999792e-02 5.887831533011218116e-03
2.999999999999999542e-02 3.376031084104695254e-03
3.499999999999999639e-02 1.963052888255441275e-03
3.999999999999999389e-02 1.128191407442699114e-03
4.499999999999999140e-02 7.581579554628105127e-04
4.999999999999999584e-02 5.413712168130450746e-04
5.500000000000000028e-02 3.951977065808789480e-04
5.999999999999999084e-02 3.796443763106982050e-04
6.499999999999998834e-02 2.925311868117939614e-04
6.999999999999999278e-02 2.344823341816170532e-04
7.499999999999999722e-02 1.932128933693684242e-04
7.999999999999998779e-02 1.568293621659338111e-04
8.499999999999999223e-02 1.365928182271295473e-04
8.999999999999998279e-02 1.087920462484186397e-04
9.500000000000000111e-02 1.012447171588169866e-04
9.999999999999999167e-02 9.257083675232568849e-05
1.049999999999999822e-01 8.275709278070952782e-05
1.100000000000000006e-01 7.143906155219140869e-05
1.149999999999999911e-01 6.353764573762053195e-05
1.199999999999999817e-01 5.614784814508733433e-05
1.249999999999999861e-01 5.036174310733966097e-05
1.299999999999999767e-01 4.581691977344350781e-05
1.349999999999999811e-01 4.384447233680271587e-05
1.399999999999999856e-01 3.994360965317437281e-05
1.449999999999999900e-01 3.785485561769627561e-05
1.499999999999999944e-01 3.456264720688294079e-05
1.549999999999999989e-01 3.272851907001023646e-05
1.599999999999999756e-01 2.962952664771926356e-05
1.650000000000000078e-01 2.794425213006241875e-05
1.699999999999999845e-01 2.629136337368716435e-05
1.749999999999999889e-01 2.419351081521242195e-05
1.799999999999999656e-01 2.280134029305400011e-05
1.849999999999999700e-01 2.157195500271111500e-05
1.900000000000000022e-01 1.950370916861414160e-05
1.949999999999999789e-01 1.919644421685529661e-05
1.999999999999999833e-01 1.788862621676598835e-05
2.049999999999999878e-01 1.659792953576857825e-05
2.099999999999999645e-01 1.579948189886999291e-05
2.149999999999999689e-01 1.560660455574250941e-05
2.200000000000000011e-01 1.441528689258352032e-05
2.249999999999999778e-01 1.384154311896681641e-05
2.299999999999999822e-01 1.307341238818329252e-05
2.349999999999999589e-01 1.225174383930334054e-05
2.399999999999999634e-01 1.168730524227089899e-05
2.449999999999999956e-01 1.141493348201641114e-05
2.499999999999999722e-01 1.097740768912919409e-05
2.550000000000000044e-01 1.071848481493766476e-05
2.599999999999999534e-01 1.043535482686638797e-05
2.649999999999999578e-01 1.005996953454875628e-05
2.699999999999999623e-01 9.649636332187275581e-06
2.749999999999999667e-01 9.264308575373679435e-06
2.799999999999999711e-01 8.758269570228806479e-06
2.849999999999999756e-01 8.551147411863584285e-06
2.899999999999999800e-01 8.124928467281904371e-06
2.949999999999999845e-01 7.787207109326017067e-06
2.999999999999999889e-01 7.695764092002636654e-06
3.049999999999999378e-01 7.095838882371774737e-06
3.099999999999999978e-01 6.937286408537588396e-06
3.149999999999999467e-01 6.793121764800860318e-06
3.199999999999999512e-01 6.670884584387139725e-06
3.249999999999999556e-01 6.342010872989665735e-06
3.300000000000000155e-01 6.260104028993271703e-06
3.349999999999999645e-01 6.042734255970355898e-06
3.399999999999999689e-01 5.876266638286566774e-06
3.449999999999999734e-01 5.740816093300988062e-06
3.499999999999999778e-01 5.714509471224634232e-06
3.549999999999999267e-01 5.395943387384554891e-06
3.599999999999999312e-01 5.235675415219451817e-06
3.649999999999999911e-01 5.188527097227447720e-06
3.699999999999999400e-01 5.030797800802711773e-06
3.749999999999999445e-01 4.888519032921123215e-06
3.800000000000000044e-01 4.601129782935884709e-06
3.849999999999999534e-01 4.495109482761706920e-06
3.899999999999999578e-01 4.420659825355649799e-06
3.949999999999999623e-01 4.361578503541192577e-06
3.999999999999999667e-01 4.260956866258376780e-06
4.049999999999999156e-01 4.166952987286421554e-06
4.099999999999999756e-01 3.794039378024009915e-06
4.149999999999999800e-01 3.559693926291181315e-06
4.199999999999999289e-01 3.502744776732498156e-06
4.249999999999999889e-01 3.360103948789426395e-06
4.299999999999999378e-01 3.262021358955905519e-06
4.349999999999999423e-01 3.210982064561528627e-06
4.400000000000000022e-01 3.124219701426073964e-06
4.449999999999999512e-01 3.088330767623262563e-06
4.499999999999999556e-01 3.015625111437711593e-06
4.549999999999999045e-01 2.991951123284963640e-06
4.599999999999999645e-01 2.957300479752882888e-06
4.649999999999999689e-01 2.853638780854807594e-06
4.699999999999999178e-01 2.755234811190326679e-06
4.749999999999999778e-01 2.710213142934274306e-06
4.799999999999999267e-01 2.595202931553770119e-06
4.849999999999999312e-01 2.546434811462320377e-06
4.899999999999999911e-01 2.474854435240477951e-06
4.949999999999999400e-01 2.444092325934797452e-06
4.999999999999999445e-01 2.406604730087929613e-06
5.050000000000000044e-01 2.161287418764926076e-06
5.100000000000000089e-01 2.113980400417892231e-06
5.149999999999999023e-01 2.060272072004144013e-06
5.199999999999999067e-01 2.008193265525024607e-06
5.249999999999999112e-01 1.891937894823851849e-06
5.299999999999999156e-01 1.872575393398428702e-06
5.349999999999999201e-01 1.801806345809377133e-06
5.399999999999999245e-01 1.708857677315985384e-06
5.449999999999999289e-01 1.574017680108829609e-06
5.499999999999999334e-01 1.521623798423056643e-06
5.549999999999999378e-01 1.500043421522274691e-06
5.599999999999999423e-01 1.461819001385901989e-06
5.649999999999999467e-01 1.413700706968664264e-06
5.699999999999999512e-01 1.349220941664918302e-06
5.749999999999999556e-01 1.310985608277703687e-06
5.799999999999999600e-01 1.271996599028448560e-06
5.849999999999999645e-01 1.175022675473645748e-06
5.899999999999999689e-01 1.098926797283437641e-06
5.949999999999999734e-01 1.082921441974508227e-06
5.999999999999999778e-01 1.053164964039512283e-06
6.049999999999999822e-01 1.023330117389826684e-06
6.099999999999998757e-01 9.838160490563989400e-07
6.149999999999998801e-01 9.692753035964749530e-07
6.199999999999999956e-01 9.593107918422263953e-07
6.249999999999998890e-01 8.573361215574636008e-07
6.299999999999998934e-01 8.271186046996571843e-07
6.350000000000000089e-01 8.040274183225954474e-07
6.399999999999999023e-01 7.955383694132511770e-07
6.449999999999999067e-01 7.586386907712769493e-07
6.499999999999999112e-01 7.102668984299837726e-07
6.549999999999999156e-01 6.636126252330264309e-07
6.600000000000000311e-01 6.337780953203077585e-07
6.649999999999999245e-01 5.775208297984272739e-07
6.699999999999999289e-01 5.601695647207213553e-07
6.749999999999999334e-01 5.510969588110158172e-07
6.799999999999999378e-01 5.396734986865864819e-07
6.849999999999998312e-01 5.143317441899057932e-07
6.899999999999999467e-01 4.974175433324746172e-07
6.949999999999999512e-01 4.802763173495119897e-07
6.999999999999999556e-01 4.548526428379499764e-07
7.049999999999999600e-01 4.377519765170049098e-07
7.099999999999998535e-01 3.861984681213245047e-07
7.149999999999998579e-01 3.759220444010479158e-07
7.199999999999998623e-01 3.327060255774250067e-07
7.249999999999999778e-01 2.925883303855223130e-07
7.299999999999999822e-01 2.637733394344889131e-07
7.349999999999998757e-01 2.427049189900243598e-07
7.399999999999998801e-01 2.192257465222655720e-07
7.449999999999998845e-01 2.033065274339190044e-07
7.499999999999998890e-01 1.884747497146584146e-07
7.550000000000000044e-01 1.775726051074724613e-07
7.600000000000000089e-01 1.681862725309356323e-07
7.649999999999999023e-01 1.541166561486499403e-07
7.699999999999999067e-01 1.351539435166058698e-07
7.749999999999999112e-01 1.131374034744675257e-07
7.799999999999999156e-01 9.621946663025538429e-08
7.850000000000000311e-01 9.069281381598093133e-08
7.899999999999999245e-01 8.201500253900273651e-08
7.949999999999999289e-01 7.824526731189940772e-08
7.999999999999999334e-01 6.673256609921239342e-08
8.049999999999999378e-01 5.532680037413002455e-08
8.099999999999998312e-01 4.515715499025972171e-08
8.149999999999998357e-01 3.863060181146215481e-08
8.199999999999999512e-01 2.741764358746166902e-08
8.249999999999999556e-01 2.250116947259317718e-08
8.299999999999999600e-01 1.928357622662740356e-08
8.349999999999998535e-01 1.838990994117131750e-08
8.399999999999998579e-01 1.411833487089212832e-08
8.449999999999998623e-01 9.508410074566171345e-09
8.499999999999999778e-01 7.751002820549606885e-09
8.549999999999999822e-01 6.480875459101414779e-09
8.599999999999998757e-01 2.354978393006592387e-09
8.649999999999998801e-01 5.923262707124946995e-10
8.699999999999998845e-01 1.714801103933812088e-10
8.749999999999998890e-01 5.242246361793135517e-11
8.800000000000000044e-01 1.413349837967464290e-16
8.850000000000000089e-01 7.881332888773034136e-17
8.899999999999999023e-01 7.881332888773034136e-17
8.949999999999999067e-01 7.881332888773034136e-17
8.999999999999999112e-01 7.881332888773034136e-17
9.049999999999999156e-01 7.881332888773034136e-17
9.099999999999998090e-01 7.881332888773034136e-17
9.149999999999999245e-01 7.881332888773034136e-17
9.199999999999999289e-01 7.881332888773034136e-17
9.249999999999999334e-01 7.881332888773034136e-17
9.299999999999999378e-01 7.881332888773034136e-17
9.349999999999998312e-01 7.881332888773034136e-17
9.399999999999998357e-01 7.881332888773034136e-17
9.449999999999999512e-01 7.881332888773034136e-17
9.499999999999999556e-01 7.881332888773034136e-17
9.549999999999999600e-01 7.881332888773034136e-17
9.599999999999998535e-01 7.881332888773034136e-17
9.649999999999998579e-01 7.881332888773034136e-17
9.699999999999998623e-01 7.881332888773034136e-17
9.749999999999998668e-01 7.881332888773034136e-17
9.799999999999999822e-01 7.881332888773034136e-17
9.849999999999998757e-01 7.881332888773034136e-17
9.899999999999998801e-01 7.881332888773034136e-17
9.949999999999998845e-01 7.881332880115629596e-17
1.000000000000000000e+00 4.394906797667557401e-17

==> Asy/modes-SVD-th5MPa.txt <==
modes sigma
0.000000000000000000e+00 1.000000000000000000e+00
4.672897196261682762e-03 2.851608813378411211e-01
9.345794392523365524e-03 8.385871162488471586e-02
1.401869158878504829e-02 3.056858110854718258e-02
1.869158878504673105e-02 1.263502859062096140e-02
2.336448598130841034e-02 6.262820650198463318e-03
2.803738317757009657e-02 3.667130880674380426e-03
3.271028037383177933e-02 2.231658133142934257e-03
3.738317757009346209e-02 1.267390013368843325e-03
4.205607476635514486e-02 7.882720095235850634e-04
4.672897196261682068e-02 5.819752135196469339e-04
5.140186915887850344e-02 4.395397310258697420e-04
5.607476635514019314e-02 3.995128942787375213e-04
6.074766355140187590e-02 3.206782192586254379e-04
6.542056074766355867e-02 2.726065154617526528e-04
7.009345794392524143e-02 2.324312302853275480e-04
7.476635514018692419e-02 1.964364712615247321e-04
7.943925233644860695e-02 1.709999578670557676e-04
8.411214953271028971e-02 1.452966188566621770e-04
8.878504672897195860e-02 1.274690428807459736e-04
9.345794392523364136e-02 1.105258366900446570e-04
9.813084112149532412e-02 9.204317636560385620e-05
1.028037383177570069e-01 8.970558317179715764e-05
1.074766355140186896e-01 8.057599411091444393e-05
1.121495327102803863e-01 6.844810152272302786e-05
1.168224299065420690e-01 6.532118474790255729e-05
1.214953271028037518e-01 5.968105587727379592e-05
1.261682242990654346e-01 5.521042648354458756e-05
1.308411214953271173e-01 4.909586413438273272e-05
1.355140186915888001e-01 4.714401107774185418e-05
1.401869158878504829e-01 4.336830477813039529e-05
1.448598130841121656e-01 4.149704514828498508e-05
1.495327102803738484e-01 3.843739279933561779e-05
1.542056074766355311e-01 3.517230281344908106e-05
1.588785046728972139e-01 3.376201590723340910e-05
1.635514018691588967e-01 2.927687549319200029e-05
1.682242990654205794e-01 2.756029032887952245e-05
1.728971962616822622e-01 2.692442709087425478e-05
1.775700934579439172e-01 2.578995897287149295e-05
1.822429906542056277e-01 2.438307626896620312e-05
1.869158878504672827e-01 2.237029655373219775e-05
1.915887850467289932e-01 2.200181933326093752e-05
1.962616822429906482e-01 2.052332471818979950e-05
2.009345794392523588e-01 1.949181118313101217e-05
2.056074766355140138e-01 1.893551492657099798e-05
2.102803738317757243e-01 1.805406556968484774e-05
2.149532710280373793e-01 1.777773232457460767e-05
2.196261682242990898e-01 1.679351343958100231e-05
2.242990654205607726e-01 1.646190876219494136e-05
2.289719626168224553e-01 1.492042682616776421e-05
2.336448598130841381e-01 1.416736895953802329e-05
2.383177570093457931e-01 1.372705866604692565e-05
2.429906542056075036e-01 1.351442527582472976e-05
2.476635514018691586e-01 1.234853334472994362e-05
2.523364485981308691e-01 1.226633295334892864e-05
2.570093457943925519e-01 1.176067503385900265e-05
2.616822429906542347e-01 1.144754980206396211e-05
2.663551401869159174e-01 1.092640282955651600e-05
2.710280373831776002e-01 1.042031867706476995e-05
2.757009345794392829e-01 9.678390524200543825e-06
2.803738317757009657e-01 9.472506363436676658e-06
2.850467289719625930e-01 9.345923014974881143e-06
2.897196261682243312e-01 9.107396950613222617e-06
2.943925233644859585e-01 8.972809307762703905e-06
2.990654205607476968e-01 8.771745858401200891e-06
3.037383177570093240e-01 8.138481625499213089e-06
3.084112149532710623e-01 7.927332640610677855e-06
3.130841121495327450e-01 7.558245222397892714e-06
3.177570093457944278e-01 7.451639840465875363e-06
3.224299065420560551e-01 7.248127938031190742e-06
3.271028037383177933e-01 6.978407218632253871e-06
3.317757009345794761e-01 6.464672834478080266e-06
3.364485981308411588e-01 6.384831735147065962e-06
3.411214953271027861e-01 6.253842582944925224e-06
3.457943925233645244e-01 6.026776446657286500e-06
3.504672897196262071e-01 5.956869142907566754e-06
3.551401869158878344e-01 5.887193122339040581e-06
3.598130841121495171e-01 5.593955461920058454e-06
3.644859813084112554e-01 5.385780604332312741e-06
3.691588785046729382e-01 5.281268567935719578e-06
3.738317757009345654e-01 5.197344568485856488e-06
3.785046728971963037e-01 5.157325950503574697e-06
3.831775700934579865e-01 5.072904747760682727e-06
3.878504672897196692e-01 4.939618329122596157e-06
3.925233644859812965e-01 4.885853349809500240e-06
3.971962616822430348e-01 4.797083090627048807e-06
4.018691588785047175e-01 4.701894970073954447e-06
4.065420560747663448e-01 4.601155945087105325e-06
4.112149532710280275e-01 4.526840445961272786e-06
4.158878504672897658e-01 4.407293242569867648e-06
4.205607476635514486e-01 4.317724130006457190e-06
4.252336448598130758e-01 4.183439095262160599e-06
4.299065420560747586e-01 4.085754447183549868e-06
4.345794392523364968e-01 3.823411794320750101e-06
4.392523364485981796e-01 3.804883831009116710e-06
4.439252336448598069e-01 3.667792517267535483e-06
4.485981308411215451e-01 3.540855908921322385e-06
4.532710280373832279e-01 3.395983249924702354e-06
4.579439252336449107e-01 3.389905896489871063e-06
4.626168224299065379e-01 3.246347902949304197e-06
4.672897196261682762e-01 3.041385277896186341e-06
4.719626168224299589e-01 2.797409991463854751e-06
4.766355140186915862e-01 2.664219049635360904e-06
4.813084112149532690e-01 2.629447054146970365e-06
4.859813084112150072e-01 2.514583288026984747e-06
4.906542056074766900e-01 2.470578176817897276e-06
4.953271028037383172e-01 2.213532592620220528e-06
5.000000000000000000e-01 2.147911243792058845e-06
5.046728971962617383e-01 2.089089395685079192e-06
5.093457943925233655e-01 2.045007351866936096e-06
5.140186915887851038e-01 2.022321052953158788e-06
5.186915887850467310e-01 1.989595407909084401e-06
5.233644859813084693e-01 1.942416636097051789e-06
5.280373831775700966e-01 1.800586993760700070e-06
5.327102803738318348e-01 1.631963988648195798e-06
5.373831775700935731e-01 1.490201287094187152e-06
5.420560747663552004e-01 1.474847172954751676e-06
5.467289719626168276e-01 1.461212338142064105e-06
5.514018691588785659e-01 1.439844555130163249e-06
5.560747663551401931e-01 1.365710431493371221e-06
5.607476635514019314e-01 1.349239341484899279e-06
5.654205607476635587e-01 1.224438544989824422e-06
5.700934579439251859e-01 1.137936299058277355e-06
5.747663551401869242e-01 1.116663460170185700e-06
5.794392523364486625e-01 1.042382259325049829e-06
5.841121495327102897e-01 1.025254713881921277e-06
5.887850467289719170e-01 1.002260147502507252e-06
5.934579439252336552e-01 9.234694159451706532e-07
5.981308411214953935e-01 9.158706903720919087e-07
6.028037383177570208e-01 8.804456095716072994e-07
6.074766355140186480e-01 8.123023714927432713e-07
6.121495327102803863e-01 6.974296650315759271e-07
6.168224299065421246e-01 6.226062177248870671e-07
6.214953271028038628e-01 6.045569182276420091e-07
6.261682242990654901e-01 5.971099956719627908e-07
6.308411214953271173e-01 5.244987280694965748e-07
6.355140186915888556e-01 5.092084987259800237e-07
6.401869158878504829e-01 4.754066046982337788e-07
6.448598130841121101e-01 4.477728821490873453e-07
6.495327102803738484e-01 4.394585555190342003e-07
6.542056074766355867e-01 4.010528809306365015e-07
6.588785046728972139e-01 3.679850567722046412e-07
6.635514018691589522e-01 3.441921215603168786e-07
6.682242990654205794e-01 3.284969684062253777e-07
6.728971962616823177e-01 3.142058962359070348e-07
6.775700934579439449e-01 2.950757504695445693e-07
6.822429906542055722e-01 2.746684171375201256e-07
6.869158878504674215e-01 2.629268526375611716e-07
6.915887850467290487e-01 2.570346716649584733e-07
6.962616822429906760e-01 2.446762786390978889e-07
7.009345794392524143e-01 2.307917138536734051e-07
7.056074766355140415e-01 2.286475678956238803e-07
7.102803738317756688e-01 2.231172882467478555e-07
7.149532710280374070e-01 2.191809725863680472e-07
7.196261682242990343e-01 1.988232316373640732e-07
7.242990654205608836e-01 1.480042086767284696e-07
7.289719626168225108e-01 1.478231298515581457e-07
7.336448598130841381e-01 1.233500922799975857e-07
7.383177570093458764e-01 1.095227174523110674e-07
7.429906542056075036e-01 9.385264775828442503e-08
7.476635514018691309e-01 8.149041852501394820e-08
7.523364485981308691e-01 7.856246780959771631e-08
7.570093457943926074e-01 7.279330042806742126e-08
7.616822429906543457e-01 6.290154413757379752e-08
7.663551401869159729e-01 5.230113133938859057e-08
7.710280373831776002e-01 5.119517270267206796e-08
7.757009345794393385e-01 4.188799745329337424e-08
7.803738317757009657e-01 3.517119384339739886e-08
7.850467289719625930e-01 2.367253353942065344e-08
7.897196261682243312e-01 2.333486454809672938e-08
7.943925233644860695e-01 1.847556803659677721e-08
7.990654205607476968e-01 1.699888160709593996e-08
8.037383177570094350e-01 1.570100099187656337e-08
8.084112149532710623e-01 1.156303431684171000e-08
8.130841121495326895e-01 8.771906611554251435e-09
8.177570093457944278e-01 6.736750487356286339e-09
8.224299065420560551e-01 5.160381467212976281e-09
8.271028037383179043e-01 2.515315112359732345e-09
8.317757009345795316e-01 1.771024227982264717e-09
8.364485981308411588e-01 8.802713330167879036e-10
8.411214953271028971e-01 3.355223222588829534e-10
8.457943925233645244e-01 1.432284732145133137e-10
8.504672897196261516e-01 9.360844429293769731e-11
8.551401869158878899e-01 1.449048136174823767e-11
8.598130841121495171e-01 1.094957280071244663e-12
8.644859813084113664e-01 7.888300398280158080e-17
8.691588785046729937e-01 7.888300398280158080e-17
8.738317757009346209e-01 7.888300398280158080e-17
8.785046728971963592e-01 7.888300398280158080e-17
8.831775700934579865e-01 7.888300398280158080e-17
8.878504672897196137e-01 7.888300398280158080e-17
8.925233644859813520e-01 7.888300398280158080e-17
8.971962616822430903e-01 7.888300398280158080e-17
9.018691588785047175e-01 7.888300398280158080e-17
9.065420560747664558e-01 7.888300398280158080e-17
9.112149532710280830e-01 7.888300398280158080e-17
9.158878504672898213e-01 7.888300398280158080e-17
9.205607476635514486e-01 7.888300398280158080e-17
9.252336448598130758e-01 7.888300398280158080e-17
9.299065420560748141e-01 7.888300398280158080e-17
9.345794392523365524e-01 7.888300398280158080e-17
9.392523364485981796e-01 7.888300398280158080e-17
9.439252336448599179e-01 7.888300398280158080e-17
9.485981308411215451e-01 7.888300398280158080e-17
9.532710280373831724e-01 7.888300398280158080e-17
9.579439252336449107e-01 7.888300398280158080e-17
9.626168224299065379e-01 7.888300398280158080e-17
9.672897196261681652e-01 7.888300398280158080e-17
9.719626168224300145e-01 7.888300398280158080e-17
9.766355140186916417e-01 7.888300398280158080e-17
9.813084112149533800e-01 7.888300398280158080e-17
9.859813084112150072e-01 7.888300398280158080e-17
9.906542056074766345e-01 7.888300398280158080e-17
9.953271028037383727e-01 7.888300366028143266e-17
1.000000000000000000e+00 7.888300286922278561e-17

==> Asy/modes-SVD.txt <==
modes U D T full
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 7.293551733528036429e-02 1.972230312804983954e-01 8.643500180130235514e-15 4.810857396223244126e-02
2.000000000000000000e+00 1.574372052328805796e-02 3.952627474716165906e-02 7.495538931754541540e-15 2.026674196088607341e-02
3.000000000000000000e+00 4.999426475773842589e-03 1.443770628963349234e-02 7.028272296790605882e-15 1.322320255380619348e-02
4.000000000000000000e+00 2.939478991980833556e-03 7.602795436064225393e-03 5.811468264611332236e-15 4.683772250413953571e-03
5.000000000000000000e+00 1.557303238632116570e-03 3.665699979269893168e-03 5.633152871121608661e-15 2.781695647778017252e-03
6.000000000000000000e+00 8.442968637275306007e-04 2.014324393717216010e-03 5.054384496088043386e-15 1.146095914865282025e-03
7.000000000000000000e+00 6.090851923132471280e-04 1.163207651413369513e-03 4.267381744353085163e-15 9.807450676535261081e-04
8.000000000000000000e+00 3.940562085772785460e-04 7.104631707364507387e-04 3.160304049583241390e-15 5.487043722508365027e-04
9.000000000000000000e+00 2.246505595601397452e-04 5.496120156391680160e-04 2.598520351801883149e-15 3.618255808128014719e-04
1.000000000000000000e+01 1.311274985607745940e-04 3.463201953543888116e-04 1.492135476967245007e-15 2.733487272917325614e-04
1.100000000000000000e+01 1.033882540334659414e-04 2.375169068530747375e-04 5.011809802951014379e-16 1.626851494208623799e-04
1.200000000000000000e+01 9.972829365610661107e-05 1.760588937059910078e-04 2.792094724434716094e-16 9.825598542733964978e-05
1.300000000000000000e+01 4.984684462783662163e-05 1.309678963372912903e-04 2.393945728879755943e-16 8.192154857250049857e-05
1.400000000000000000e+01 3.174681028227120184e-05 1.104554718962880898e-04 2.118642263049501609e-16 6.897005590874054001e-05
1.500000000000000000e+01 2.534831189606456339e-05 8.633995512967684817e-05 1.904443229963072336e-16 4.266990005294598600e-05
1.600000000000000000e+01 2.214167370028055680e-05 6.932278534735291633e-05 1.584230043329711870e-16 3.371124791590134588e-05
1.700000000000000000e+01 1.600089870923738930e-05 5.957436632603771675e-05 1.147996246254052628e-16 2.682432912748439386e-05
1.800000000000000000e+01 1.208798684830809285e-05 4.597254993874404515e-05 1.021285148140381369e-16 2.045062489630585938e-05
1.900000000000000000e+01 1.121397767589805835e-05 3.928354779283122031e-05 9.992004911101464551e-17 1.616545907930680461e-05
2.000000000000000000e+01 9.945537503519488794e-06 3.075185622202038563e-05 9.992004911101464551e-17 1.427805523245884956e-05
2.100000000000000000e+01 7.429698913457273243e-06 2.726272490005424314e-05 9.992004911101464551e-17 1.096931839592600614e-05
2.200000000000000000e+01 5.390939691549483410e-06 2.419644293602633088e-05 9.992004911101464551e-17 9.824255218395390828e-06
2.300000000000000000e+01 4.883284290625359218e-06 2.202591767861636159e-05 9.992004911101464551e-17 8.014165798005995392e-06
2.400000000000000000e+01 4.462579784731801518e-06 1.897886019197884462e-05 9.992004911101464551e-17 6.753065452570917377e-06
2.500000000000000000e+01 3.258389990725505226e-06 1.697435118376117949e-05 9.992004911101464551e-17 5.177103769383104919e-06
2.600000000000000000e+01 2.813816007411609097e-06 1.545216871320443855e-05 9.992004911101464551e-17 4.786828303904417234e-06
2.700000000000000000e+01 2.592011315434491890e-06 1.465554921986299490e-05 9.992004911101464551e-17 4.339121416531080619e-06
2.800000000000000000e+01 2.010718387801860224e-06 1.297544516017895754e-05 9.992004911101464551e-17 3.604224248615004809e-06
2.900000000000000000e+01 1.876682256421384675e-06 1.200304427424424744e-05 9.992004911101464551e-17 3.340856769025923283e-06
3.000000000000000000e+01 1.749362784865389875e-06 1.095173543921686587e-05 9.992004911101464551e-17 2.544161530712845277e-06
3.100000000000000000e+01 1.565709390742606563e-06 1.027196159021485232e-05 9.992004911101464551e-17 2.218561245043902722e-06
3.200000000000000000e+01 1.404289900777011107e-06 9.325705024390084865e-06 9.992004911101464551e-17 2.049994368428164320e-06
3.300000000000000000e+01 1.227210557261364454e-06 8.806557842389016669e-06 9.992004911101464551e-17 1.775989326262671323e-06
3.400000000000000000e+01 1.013611165124395549e-06 8.051287464590485036e-06 9.992004911101464551e-17 1.685182350616776259e-06
3.500000000000000000e+01 9.236131745661273570e-07 7.336857590162571570e-06 9.992004911101464551e-17 1.284527934710624060e-06
3.600000000000000000e+01 7.564509999970269161e-07 7.106213423515181452e-06 9.992004911101464551e-17 1.135599260374488771e-06
3.700000000000000000e+01 6.846009418455348650e-07 6.734355922874804024e-06 9.992004911101464551e-17 9.679541929451955375e-07
3.800000000000000000e+01 6.436381380641275215e-07 6.507899243347564606e-06 9.992004911101464551e-17 9.132706187445150043e-07
3.900000000000000000e+01 6.084216582235094131e-07 6.121248418482208262e-06 9.992004911101464551e-17 8.713186144416913633e-07
4.000000000000000000e+01 5.553976372991102182e-07 5.601580452918445132e-06 9.992004911101464551e-17 7.746613136568865721e-07
4.100000000000000000e+01 5.127991265565277435e-07 5.152421137367005736e-06 9.992004911101464551e-17 7.503736854190325875e-07
4.200000000000000000e+01 4.737143193641337152e-07 5.014038576947618050e-06 9.992004911101464551e-17 7.067917887357075316e-07
4.300000000000000000e+01 3.891080705345626072e-07 4.699375598859344628e-06 9.992004911101464551e-17 6.445609349390477204e-07
4.400000000000000000e+01 3.324186837509822120e-07 4.531894039308520579e-06 9.992004911101464551e-17 5.473673717282292207e-07
4.500000000000000000e+01 3.146322718066205139e-07 4.398761176352812000e-06 9.992004911101464551e-17 5.201156723781124353e-07
4.600000000000000000e+01 2.845327856942179980e-07 4.226416666306143110e-06 9.992004911101464551e-17 4.794755534195451246e-07
4.700000000000000000e+01 2.540604277252468681e-07 3.897122674082906113e-06 9.992004911101464551e-17 4.664750818319379491e-07
4.800000000000000000e+01 2.297709394228259469e-07 3.845709947861503721e-06 9.992004911101464551e-17 4.372501239115414386e-07
4.900000000000000000e+01 2.209536369718555978e-07 3.613715113749341987e-06 9.992004911101464551e-17 4.146622520215610105e-07
5.000000000000000000e+01 2.093732315957247791e-07 3.407329591516041116e-06 9.992004911101464551e-17 3.912903229974092031e-07
5.100000000000000000e+01 1.898364231754871801e-07 3.256649616301852332e-06 9.992004911101464551e-17 3.820797565899773000e-07
5.200000000000000000e+01 1.820274076859582901e-07 3.148694719840055969e-06 9.992004911101464551e-17 3.626959397526282379e-07
5.300000000000000000e+01 1.795548239309115382e-07 3.035638360546262582e-06 9.992004911101464551e-17 3.479767884329690619e-07
5.400000000000000000e+01 1.716388331770876651e-07 2.972829055337323445e-06 9.992004911101464551e-17 3.274297654162819741e-07
5.500000000000000000e+01 1.607479989015894366e-07 2.770456507789959737e-06 9.992004911101464551e-17 2.873337962281887421e-07
5.600000000000000000e+01 1.549875719634171438e-07 2.748627668632843541e-06 9.992004911101464551e-17 2.646346478424286121e-07
5.700000000000000000e+01 1.353648680113855446e-07 2.592998184938567320e-06 9.992004911101464551e-17 2.486031809188942536e-07
5.800000000000000000e+01 1.249511895314595093e-07 2.497371270102035894e-06 9.992004911101464551e-17 2.429976959247085108e-07
5.900000000000000000e+01 1.092077617673417193e-07 2.405663249933660373e-06 9.992004911101464551e-17 2.263814252544372364e-07
6.000000000000000000e+01 9.621139857096001645e-08 2.346338138445022588e-06 9.992004911101464551e-17 2.161918397926726288e-07
6.100000000000000000e+01 8.988982407445231974e-08 2.262228876328102713e-06 9.992004911101464551e-17 2.093181374491888405e-07
6.200000000000000000e+01 8.868123437078807737e-08 2.168098569328507583e-06 9.992004911101464551e-17 2.037283413904851028e-07
6.300000000000000000e+01 8.251891698965140404e-08 2.079498574320911000e-06 9.992004911101464551e-17 1.964145813904576687e-07
6.400000000000000000e+01 7.964715366275518322e-08 2.026730476153320187e-06 9.992004911101464551e-17 1.882050149087009507e-07
6.500000000000000000e+01 7.800224694221538115e-08 1.955069742673992017e-06 9.992004911101464551e-17 1.778520457807224976e-07
6.600000000000000000e+01 7.431983435183232657e-08 1.888010950960881886e-06 9.992004911101464551e-17 1.753122492843379011e-07
6.700000000000000000e+01 6.854735651703386677e-08 1.818348680160199132e-06 9.992004911101464551e-17 1.669944513224754101e-07
6.800000000000000000e+01 6.662025446932940720e-08 1.781099019388838438e-06 9.992004911101464551e-17 1.574596223241205855e-07
6.900000000000000000e+01 6.332448707544577867e-08 1.735458659805332466e-06 9.992004911101464551e-17 1.542978702246776081e-07
7.000000000000000000e+01 5.907935369909455925e-08 1.691687413673494970e-06 9.992004911101464551e-17 1.454614900062535239e-07
7.100000000000000000e+01 5.647092644093381968e-08 1.604821556846050309e-06 9.992004911101464551e-17 1.434099783410908353e-07
7.200000000000000000e+01 5.097663216544872440e-08 1.575245172630714851e-06 9.992004911101464551e-17 1.342179113266023380e-07
7.300000000000000000e+01 4.912034343016492053e-08 1.499974777697483055e-06 9.992004911101464551e-17 1.283445239534513268e-07
7.400000000000000000e+01 4.581580790734420719e-08 1.495895756237777188e-06 9.992004911101464551e-17 1.241240911008911195e-07
7.500000000000000000e+01 4.449640190697230300e-08 1.469704296025134860e-06 9.992004911101464551e-17 1.201138748768105020e-07
7.600000000000000000e+01 4.212148202171299997e-08 1.407069772046937357e-06 9.992004911101464551e-17 1.162440144780846287e-07
7.700000000000000000e+01 4.123975648718531216e-08 1.359541457498287461e-06 9.992004911101464551e-17 1.111175117848092211e-07
7.800000000000000000e+01 3.978675928695077111e-08 1.319279227542737572e-06 9.992004911101464551e-17 1.079468193143325228e-07
7.900000000000000000e+01 3.790263254257416785e-08 1.309296251166139753e-06 9.992004911101464551e-17 1.030051972792808858e-07
8.000000000000000000e+01 3.530532401767724165e-08 1.247374459984304279e-06 9.992004911101464551e-17 1.013033034239121749e-07
8.100000000000000000e+01 3.161119116851443443e-08 1.218312094666220511e-06 9.992004911101464551e-17 9.660552694671856016e-08
8.200000000000000000e+01 3.123807933593619203e-08 1.198519418270839812e-06 9.992004911101464551e-17 9.566810416262515119e-08
8.300000000000000000e+01 3.023090550041700739e-08 1.159373747551495553e-06 9.992004911101464551e-17 9.103606373272518823e-08
8.400000000000000000e+01 2.975851307434625455e-08 1.145288204270023149e-06 9.992004911101464551e-17 8.554741038912133430e-08
8.500000000000000000e+01 2.743681724011127242e-08 1.091967181862630789e-06 9.992004911101464551e-17 8.506057655350183900e-08
8.600000000000000000e+01 2.662743472653400727e-08 1.065075366838193501e-06 9.992004911101464551e-17 8.312535282392936055e-08
8.700000000000000000e+01 2.391861721070964739e-08 1.035527252548326824e-06 9.992004911101464551e-17 7.920596843884032308e-08
8.800000000000000000e+01 2.295404865456405313e-08 1.026066154166667762e-06 9.992004911101464551e-17 7.490213846341278650e-08
8.900000000000000000e+01 2.219633884818425122e-08 9.794529097665830979e-07 9.992004911101464551e-17 7.362966765758878886e-08
9.000000000000000000e+01 2.157747270635738466e-08 9.717125096974070186e-07 9.992004911101464551e-17 7.041892296780048131e-08
9.100000000000000000e+01 2.111954342327238563e-08 9.150341406495263489e-07 9.992004911101464551e-17 6.844150132184546927e-08
9.200000000000000000e+01 2.026464915012474510e-08 8.980658240324576009e-07 9.992004911101464551e-17 6.662533019461153248e-08
9.300000000000000000e+01 1.947809959307852596e-08 8.915464541714548349e-07 9.992004911101464551e-17 6.486923022933666913e-08
9.400000000000000000e+01 1.915859056969654752e-08 8.702221068412835880e-07 9.992004911101464551e-17 6.289891135822687730e-08
9.500000000000000000e+01 1.783395467389375953e-08 8.459970954668467374e-07 9.992004911101464551e-17 6.081305960537463826e-08
9.600000000000000000e+01 1.726551446417076406e-08 8.339054104372461432e-07 9.992004911101464551e-17 5.855360137813971885e-08
9.700000000000000000e+01 1.673116433053843006e-08 8.165180267355325952e-07 9.992004911101464551e-17 5.796531699257109261e-08
9.800000000000000000e+01 1.628513603934199727e-08 7.922159738476824489e-07 9.992004911101464551e-17 5.609177890843669393e-08
9.900000000000000000e+01 1.526886918992592343e-08 7.737464142367047518e-07 9.992004911101464551e-17 5.409576652078882573e-08
1.000000000000000000e+02 1.485990526949096013e-08 7.382705652444912336e-07 9.992004911101464551e-17 5.305733825657239932e-08
1.010000000000000000e+02 1.465578575238728233e-08 7.148214971440489329e-07 9.992004911101464551e-17 5.221524613445370908e-08
1.020000000000000000e+02 1.393458353592987364e-08 7.041805379276325648e-07 9.992004911101464551e-17 5.083952203771505233e-08
1.030000000000000000e+02 1.383547011850865964e-08 6.927838951105826736e-07 9.992004911101464551e-17 4.804649784736020158e-08
1.040000000000000000e+02 1.371358978771303885e-08 6.733924329299619770e-07 9.992004911101464551e-17 4.756115404100849230e-08
1.050000000000000000e+02 1.329935114629160450e-08 6.633944563908027683e-07 9.992004911101464551e-17 4.581240694404511691e-08
1.060000000000000000e+02 1.239930568628391332e-08 6.572769636765458760e-07 9.992004911101464551e-17 4.498719155629055151e-08
1.070000000000000000e+02 1.210892876217631275e-08 6.504952947545281981e-07 9.992004911101464551e-17 4.465225326215676301e-08
1.080000000000000000e+02 1.127581649875314493e-08 6.281539643486670867e-07 9.992004911101464551e-17 4.454629130829388444e-08
1.090000000000000000e+02 1.076164094691299955e-08 6.171701207592429838e-07 9.992004911101464551e-17 4.376855619609865279e-08
1.100000000000000000e+02 1.022228149035216491e-08 6.066585838414585728e-07 9.992004911101464551e-17 4.116848917706543041e-08
1.110000000000000000e+02 9.730195448868056644e-09 5.728571915399741704e-07 9.992004911101464551e-17 4.093135503321574360e-08
1.120000000000000000e+02 9.256475545119229582e-09 5.711868337063964880e-07 9.992004911101464551e-17 3.948048383936578891e-08
1.130000000000000000e+02 9.037555850274802102e-09 5.536568245529028368e-07 9.992004911101464551e-17 3.835145590271950037e-08
1.140000000000000000e+02 8.548812897563274049e-09 5.479076301029178048e-07 9.992004911101464551e-17 3.778750003766877944e-08
1.150000000000000000e+02 8.380701204834394008e-09 5.395530962786950071e-07 9.992004911101464551e-17 3.658447075147872653e-08
1.160000000000000000e+02 8.118303303510270997e-09 5.214358872099468024e-07 9.992004911101464551e-17 3.545311733592796710e-08
1.170000000000000000e+02 7.914867768991966045e-09 5.069494122423043172e-07 9.992004911101464551e-17 3.512056726604407373e-08
1.180000000000000000e+02 7.728336233293224982e-09 4.809683943548233150e-07 9.992004911101464551e-17 3.473645958572371802e-08
1.190000000000000000e+02 7.365464394730117595e-09 4.805160897520366321e-07 9.992004911101464551e-17 3.353095812441530036e-08
1.200000000000000000e+02 7.303006849565417320e-09 4.727876991183734944e-07 9.992004911101464551e-17 3.165342730264373988e-08
1.210000000000000000e+02 7.100283402864050066e-09 4.646447834250825809e-07 9.992004911101464551e-17 3.091342541134619183e-08
1.220000000000000000e+02 6.463232265833630845e-09 4.524445471989761097e-07 9.992004911101464551e-17 3.054494304469948860e-08
1.230000000000000000e+02 6.268321375714667242e-09 4.414415691301067900e-07 9.992004911101464551e-17 3.022144401844668255e-08
1.240000000000000000e+02 6.217586878789942287e-09 4.403782285374183781e-07 9.992004911101464551e-17 2.886242898788963088e-08
1.250000000000000000e+02 6.055350145860737992e-09 4.303589826492516111e-07 9.992004911101464551e-17 2.867957442758255529e-08
1.260000000000000000e+02 5.560665399891948055e-09 4.188381575486190000e-07 9.992004911101464551e-17 2.806970209226404666e-08
1.270000000000000000e+02 5.479815684179235325e-09 3.974446210845449241e-07 9.992004911101464551e-17 2.722999276917337805e-08
1.280000000000000000e+02 5.371396880869911976e-09 3.950840333967324248e-07 9.992004911101464551e-17 2.666035452892448838e-08
1.290000000000000000e+02 5.204184862543870571e-09 3.890713133322560065e-07 9.992004911101464551e-17 2.638667837734961110e-08
1.300000000000000000e+02 5.153387050666381682e-09 3.754767957727164920e-07 9.992004911101464551e-17 2.594512167401651240e-08
1.310000000000000000e+02 5.013267344862773279e-09 3.571600215264871192e-07 9.992004911101464551e-17 2.529105560094149612e-08
1.320000000000000000e+02 4.838205797018739629e-09 3.391100797710024684e-07 9.992004911101464551e-17 2.449701721973484837e-08
1.330000000000000000e+02 4.482628565329607461e-09 3.388213423793603915e-07 9.992004911101464551e-17 2.398777315497772720e-08
1.340000000000000000e+02 4.392955818185961988e-09 3.218537943907752474e-07 9.992004911101464551e-17 2.325870427015843045e-08
1.350000000000000000e+02 4.251870264937592079e-09 3.196725309997393513e-07 9.992004911101464551e-17 2.219159434287349494e-08
1.360000000000000000e+02 4.223855847475601782e-09 3.074022206080778252e-07 9.992004911101464551e-17 2.165823556060614878e-08
1.370000000000000000e+02 4.122987759555418541e-09 2.993775084226441201e-07 9.992004911101464551e-17 2.145011113868005485e-08
1.380000000000000000e+02 4.084391604587505099e-09 2.924569604694834661e-07 9.992004911101464551e-17 2.121033611963295212e-08
1.390000000000000000e+02 3.941162055712087342e-09 2.894386034334655550e-07 9.992004911101464551e-17 2.018989802205161741e-08
1.400000000000000000e+02 3.878785396381606548e-09 2.751920964104528409e-07 9.992004911101464551e-17 1.993015687661983512e-08
1.410000000000000000e+02 3.776274695020495216e-09 2.717799713469720283e-07 9.992004911101464551e-17 1.980365929078939229e-08
1.420000000000000000e+02 3.679979493773129715e-09 2.637774098826983496e-07 9.992004911101464551e-17 1.920492002991538379e-08
1.430000000000000000e+02 3.612848299768708167e-09 2.623218108657129722e-07 9.992004911101464551e-17 1.892418633810556987e-08
1.440000000000000000e+02 3.548693641648266721e-09 2.426892557500746297e-07 9.992004911101464551e-17 1.849754365358994952e-08
1.450000000000000000e+02 3.361247295048494492e-09 2.370002176274934267e-07 9.992004911101464551e-17 1.811735124279827740e-08
1.460000000000000000e+02 3.286671934441468440e-09 2.315510719623944137e-07 9.992004911101464551e-17 1.807139288045127830e-08
1.470000000000000000e+02 3.246807515075446392e-09 2.246493701811670936e-07 9.992004911101464551e-17 1.754149493222807366e-08
1.480000000000000000e+02 3.137374859158160125e-09 2.166623823756194281e-07 9.992004911101464551e-17 1.691957763362661540e-08
1.490000000000000000e+02 3.023654680642177698e-09 2.142709817157683679e-07 9.992004911101464551e-17 1.648231613961419053e-08
1.500000000000000000e+02 2.936165545177621849e-09 2.073357437733606605e-07 9.992004911101464551e-17 1.635200932266261906e-08
1.510000000000000000e+02 2.834644397086292897e-09 1.970234656656948361e-07 9.992004911101464551e-17 1.617339282668821296e-08
1.520000000000000000e+02 2.775822581631056601e-09 1.865315631500083392e-07 9.992004911101464551e-17 1.572602906637700632e-08
1.530000000000000000e+02 2.685953616940449797e-09 1.837717678435713763e-07 9.992004911101464551e-17 1.501730583020346405e-08
1.540000000000000000e+02 2.574982100391545097e-09 1.816911788300861136e-07 9.992004911101464551e-17 1.487342752472790848e-08
1.550000000000000000e+02 2.547913944218294717e-09 1.759684035909692862e-07 9.992004911101464551e-17 1.457879324595163960e-08
1.560000000000000000e+02 2.430836034951844100e-09 1.729120588921122843e-07 9.992004911101464551e-17 1.415729922051249769e-08
1.570000000000000000e+02 2.381976824075144970e-09 1.620480210983851992e-07 9.992004911101464551e-17 1.360002548577517109e-08
1.580000000000000000e+02 2.302125370902050015e-09 1.585613310402124615e-07 9.992004911101464551e-17 1.308296592275835698e-08
1.590000000000000000e+02 2.251527828621013023e-09 1.509602359837644486e-07 9.992004911101464551e-17 1.282955137717650104e-08
1.600000000000000000e+02 2.200116186422275761e-09 1.499452017469944104e-07 9.992004911101464551e-17 1.266208381603842467e-08
1.610000000000000000e+02 2.038530163212025740e-09 1.390924233442745941e-07 9.992004911101464551e-17 1.212665810586574968e-08
1.620000000000000000e+02 1.955070511952730596e-09 1.360491703113188178e-07 9.992004911101464551e-17 1.147285071866842578e-08
1.630000000000000000e+02 1.939497271410116101e-09 1.346600612896969931e-07 9.992004911101464551e-17 1.126078678928102528e-08
1.640000000000000000e+02 1.908292063073416355e-09 1.320685483640773042e-07 9.992004911101464551e-17 1.107298179911564312e-08
1.650000000000000000e+02 1.818834359985037335e-09 1.211157125746888772e-07 9.992004911101464551e-17 1.053609890965064435e-08
1.660000000000000000e+02 1.772321716602469110e-09 1.145765199546183041e-07 9.992004911101464551e-17 1.029531795892152686e-08
1.670000000000000000e+02 1.758216821303239654e-09 1.031882240145230706e-07 9.992004911101464551e-17 9.872541353161076011e-09
1.680000000000000000e+02 1.725192905860929717e-09 8.336376659012085583e-08 9.992004911101464551e-17 9.781593075630733568e-09
1.690000000000000000e+02 1.613347206574961063e-09 7.880631757703210909e-09 9.992004911101464551e-17 9.334576721408653126e-09
1.700000000000000000e+02 1.524738582043622838e-09 1.504905590393060229e-09 9.992004911101464551e-17 9.117236082316205963e-09
1.710000000000000000e+02 1.523140611610515486e-09 4.403410770465168750e-16 9.992004911101464551e-17 8.757512830383349697e-09
1.720000000000000000e+02 1.365402584392617093e-09 9.497647332802635646e-17 9.992004911101464551e-17 8.226682467231689544e-09
1.730000000000000000e+02 1.348256315573931492e-09 9.497647332802635646e-17 9.992004911101464551e-17 7.914829267128155379e-09
1.740000000000000000e+02 1.338623117383787076e-09 9.497647332802635646e-17 9.992004911101464551e-17 7.814930973976193510e-09
1.750000000000000000e+02 1.301635646288307337e-09 9.497647332802635646e-17 9.992004911101464551e-17 7.577616433035755906e-09
1.760000000000000000e+02 1.249866075158985289e-09 9.497647332802635646e-17 9.992004911101464551e-17 6.873205528462440224e-09
1.770000000000000000e+02 1.177121602363948661e-09 9.497647332802635646e-17 9.992004911101464551e-17 6.370821823917737040e-09
1.780000000000000000e+02 1.096619494447594319e-09 9.497647332802635646e-17 9.992004911101464551e-17 6.308226772781160020e-09
1.790000000000000000e+02 1.078025103525377532e-09 9.497647332802635646e-17 9.992004911101464551e-17 6.052811243050069742e-09
1.800000000000000000e+02 1.024609469195305835e-09 9.497647332802635646e-17 9.992004911101464551e-17 5.921775509405063840e-09
1.810000000000000000e+02 9.950285194282809360e-10 9.497647332802635646e-17 9.992004911101464551e-17 5.781129493873588244e-09
1.820000000000000000e+02 9.158129097976061731e-10 9.497647332802635646e-17 9.992004911101464551e-17 5.562555315060774806e-09
1.830000000000000000e+02 8.511785117512582290e-10 9.497647332802635646e-17 6.219147345704571688e-17 4.881882998674147170e-09
1.840000000000000000e+02 6.082106233258240815e-10 9.497647332802635646e-17 5.963309139245042433e-17 3.324342134060561691e-09
1.850000000000000000e+02 5.007764382431672932e-10 5.555812497700968618e-17 1.726824272647709484e-20 2.748023817609203852e-09

==> Asy/snap_130step_compare/full-F-U.txt <==
ufull  ffull
0.0000E+00  0.0000E+00
1.5000E-02  6.5480E-01
3.0000E-02  1.3094E+00
4.5000E-02  1.9539E+00
6.0000E-02  2.5724E+00
7.5000E-02  3.0155E+00
9.0000E-02  3.1717E+00
1.0500E-01  3.2573E+00
1.2000E-01  3.3203E+00
1.3500E-01  3.3732E+00
1.5000E-01  3.4201E+00
1.6500E-01  3.4626E+00
1.8000E-01  3.5015E+00
1.9500E-01  3.5368E+00
2.1000E-01  3.5683E+00
2.2500E-01  3.5962E+00
2.4000E-01  3.6216E+00
2.5500E-01  3.6450E+00
2.7000E-01  3.6667E+00
2.8500E-01  3.6869E+00
3.0000E-01  3.7059E+00
3.1500E-01  3.7239E+00
3.3000E-01  3.7408E+00
3.4500E-01  3.7570E+00
3.6000E-01  3.7725E+00
3.7500E-01  3.7873E+00
3.9000E-01  3.8015E+00
4.0500E-01  3.8152E+00
4.2000E-01  3.8284E+00
4.3500E-01  3.8411E+00
4.5000E-01  3.8535E+00
4.6500E-01  3.8655E+00
4.8000E-01  3.8772E+00
4.9500E-01  3.8886E+00
5.1000E-01  3.8997E+00
5.2500E-01  3.9106E+00
5.4000E-01  3.9211E+00
5.5500E-01  3.9315E+00
5.7000E-01  3.9416E+00
5.8500E-01  3.9515E+00
6.0000E-01  3.9613E+00
6.1500E-01  3.9708E+00
6.3000E-01  3.9802E+00
6.4500E-01  3.9895E+00
6.6000E-01  3.9986E+00
6.7500E-01  4.0075E+00
6.9000E-01  4.0163E+00
7.0500E-01  4.0250E+00
7.2000E-01  4.0335E+00
7.3500E-01  4.0419E+00
7.5000E-01  4.0501E+00
7.6500E-01  4.0582E+00
7.8000E-01  4.0662E+00
7.9500E-01  4.0741E+00
8.1000E-01  4.0819E+00
8.2500E-01  4.0895E+00
8.4000E-01  4.0970E+00
8.5500E-01  4.1044E+00
8.7000E-01  4.1117E+00
8.8500E-01  4.1189E+00
9.0000E-01  4.1260E+00
9.1500E-01  4.1329E+00
9.3000E-01  4.1398E+00
9.4500E-01  4.1466E+00
9.6000E-01  4.1532E+00
9.7500E-01  4.1598E+00
9.9000E-01  4.1663E+00
1.0050E+00  4.1727E+00
1.0200E+00  4.1790E+00
1.0350E+00  4.1852E+00
1.0500E+00  4.1914E+00
1.0650E+00  4.1975E+00
1.0800E+00  4.2036E+00
1.0950E+00  4.2096E+00
1.1100E+00  4.2155E+00
1.1250E+00  4.2214E+00
1.1400E+00  4.2272E+00
1.1550E+00  4.2330E+00
1.1700E+00  4.2387E+00
1.1850E+00  4.2444E+00
1.2000E+00  4.2500E+00
1.2150E+00  4.2556E+00
1.2300E+00  4.2611E+00
1.2450E+00  4.2665E+00
1.2600E+00  4.2719E+00
1.2750E+00  4.2772E+00
1.2900E+00  4.2825E+00
1.3050E+00  4.2878E+00
1.3200E+00  4.2929E+00
1.3350E+00  4.2981E+00
1.3500E+00  4.3032E+00
1.3650E+00  4.3082E+00
1.3800E+00  4.3132E+00
1.3950E+00  4.3181E+00
1.4100E+00  4.3229E+00
1.4250E+00  4.3277E+00
1.4400E+00  4.3325E+00
1.4550E+00  4.3372E+00
1.4700E+00  4.3418E+00
1.4850E+00  4.3464E+00
1.5000E+00  4.3509E+00
1.5150E+00  4.3553E+00
1.5300E+00  4.3597E+00
1.5450E+00  4.3640E+00
1.5600E+00  4.3683E+00
1.5750E+00  4.3724E+00
1.5900E+00  4.3766E+00
1.6050E+00  4.3806E+00
1.6200E+00  4.3845E+00
1.6350E+00  4.3884E+00
1.6500E+00  4.3922E+00
1.6650E+00  4.3958E+00
1.6800E+00  4.3994E+00
1.6950E+00  4.4029E+00
1.7100E+00  4.4062E+00
1.7250E+00  4.4095E+00
1.7400E+00  4.4125E+00
1.7550E+00  4.4155E+00
1.7700E+00  4.4182E+00
1.7850E+00  4.4208E+00
1.8000E+00  4.4232E+00
1.8150E+00  4.4253E+00
1.8300E+00  4.4273E+00
1.8450E+00  4.4289E+00
1.8600E+00  4.4302E+00
1.8750E+00  4.4313E+00
1.8900E+00  4.4319E+00
1.9050E+00  4.4322E+00
1.9200E+00  4.4321E+00
1.9350E+00  4.4315E+00
1.9500E+00  4.4304E+00
1.9650E+00  4.4288E+00
1.9800E+00  4.4265E+00
1.9950E+00  4.4237E+00
2.0100E+00  4.4202E+00
2.0250E+00  4.4159E+00
2.0400E+00  4.4109E+00
2.0550E+00  4.4051E+00
2.0700E+00  4.3984E+00
2.0850E+00  4.3907E+00
2.1000E+00  4.3821E+00
2.1150E+00  4.3724E+00
2.1300E+00  4.3615E+00
2.1450E+00  4.3494E+00
2.1600E+00  4.3359E+00
2.1750E+00  4.3209E+00
2.1900E+00  4.3043E+00
2.2050E+00  4.2860E+00
2.2200E+00  4.2658E+00
2.2350E+00  4.2433E+00
2.2500E+00  4.2185E+00
2.2650E+00  4.1909E+00
2.2800E+00  4.1603E+00
2.2950E+00  4.1263E+00
2.3100E+00  4.0882E+00
2.3250E+00  4.0453E+00
2.3400E+00  3.9968E+00
2.3550E+00  3.9412E+00
2.3700E+00  3.8765E+00
2.3850E+00  3.8003E+00
2.4000E+00  3.7102E+00
2.4150E+00  3.6067E+00
2.4300E+00  3.4929E+00
2.4450E+00  3.3723E+00
2.4600E+00  3.2480E+00
2.4750E+00  3.1220E+00
2.4900E+00  2.9959E+00
2.5050E+00  2.8710E+00
2.5200E+00  2.7481E+00
2.5350E+00  2.6279E+00
2.5500E+00  2.5107E+00
2.5650E+00  2.3970E+00
2.5800E+00  2.2871E+00
2.5950E+00  2.1812E+00
2.6100E+00  2.0795E+00
2.6250E+00  1.9820E+00
2.6400E+00  1.8886E+00
2.6550E+00  1.7990E+00

==> Asy/snap_130step_compare/mor-F-U-M100.txt <==
uMOR100  fMOR100
0.0000E+00  0.0000E+00
1.5000E-02  6.5480E-01
3.0000E-02  1.3094E+00
4.5000E-02  1.9539E+00
6.0000E-02  2.5724E+00
7.5000E-02  3.0155E+00
9.0000E-02  3.1717E+00
1.0500E-01  3.2573E+00
1.2000E-01  3.3203E+00
1.3500E-01  3.3732E+00
1.5000E-01  3.4201E+00
1.6500E-01  3.4626E+00

==> Asy/snap_130step_compare/mor-F-U-M150.txt <==
uMOR150  fMOR150
0.0000E+00  0.0000E+00
1.5000E-02  6.5480E-01
3.0000E-02  1.3094E+00
4.5000E-02  1.9539E+00
6.0000E-02  2.5724E+00

==> Asy/snap_130step_compare/mor-F-U-M200.txt <==
uMOR200  fMOR200
0.0000E+00  0.0000E+00
1.5000E-02  6.5480E-01
3.0000E-02  1.3094E+00
4.5000E-02  1.9539E+00
6.0000E-02  2.5724E+00
7.5000E-02  3.0155E+00
9.0000E-02  3.1717E+00
1.0500E-01  3.2573E+00
1.2000E-01  3.3203E+00
1.3500E-01  3.3732E+00
1.5000E-01  3.4201E+00
1.6500E-01  3.4626E+00
1.8000E-01  3.5015E+00
1.9500E-01  3.5368E+00
2.1000E-01  3.5683E+00
2.2500E-01  3.5962E+00
2.4000E-01  3.6216E+00
2.5500E-01  3.6450E+00
2.7000E-01  3.6667E+00
2.8500E-01  3.6869E+00
3.0000E-01  3.7059E+00

==> Asy/snap_130step_compare/mor-F-U-M250.txt <==
uMOR250  fMOR250
0.0000E+00  0.0000E+00
1.5000E-02  6.5480E-01
3.0000E-02  1.3094E+00
4.5000E-02  1.9539E+00
6.0000E-02  2.5724E+00
7.5000E-02  3.0155E+00
9.0000E-02  3.1717E+00
1.0500E-01  3.2573E+00
1.2000E-01  3.3203E+00
1.3500E-01  3.3732E+00
1.5000E-01  3.4201E+00
1.6500E-01  3.4626E+00
1.8000E-01  3.5015E+00
1.9500E-01  3.5368E+00
2.1000E-01  3.5683E+00
2.2500E-01  3.5962E+00
2.4000E-01  3.6216E+00
2.5500E-01  3.6450E+00
2.7000E-01  3.6667E+00

==> Asy/snap_130step_compare/mor-F-U-M300.txt <==
uMOR300  fMOR300
0.0000E+00  0.0000E+00
1.5000E-02  6.5480E-01
3.0000E-02  1.3094E+00
4.5000E-02  1.9539E+00
6.0000E-02  2.5724E+00
7.5000E-02  3.0155E+00
9.0000E-02  3.1717E+00
1.0500E-01  3.2573E+00
1.2000E-01  3.3203E+00
1.3500E-01  3.3732E+00
1.5000E-01  3.4201E+00
1.6500E-01  3.4626E+00
1.8000E-01  3.5015E+00
1.9500E-01  3.5368E+00
2.1000E-01  3.5683E+00
2.2500E-01  3.5962E+00
2.4000E-01  3.6216E+00
2.5500E-01  3.6450E+00
2.7000E-01  3.6667E+00
2.8500E-01  3.6869E+00
3.0000E-01  3.7059E+00
3.1500E-01  3.7239E+00
3.3000E-01  3.7408E+00
3.4500E-01  3.7570E+00
3.6000E-01  3.7725E+00
3.7500E-01  3.7873E+00
3.9000E-01  3.8015E+00
4.0500E-01  3.8152E+00

==> Asy/snap_130step_compare/mor-F-U-M350.txt <==
uMOR350  fMOR350
0.0000E+00  0.0000E+00
1.5000E-02  6.5480E-01
3.0000E-02  1.3094E+00
4.5000E-02  1.9539E+00
6.0000E-02  2.5724E+00
7.5000E-02  3.0155E+00
9.0000E-02  3.1717E+00
1.0500E-01  3.2573E+00
1.2000E-01  3.3203E+00
1.3500E-01  3.3732E+00
1.5000E-01  3.4201E+00
1.6500E-01  3.4626E+00
1.8000E-01  3.5015E+00
1.9500E-01  3.5368E+00
2.1000E-01  3.5683E+00
2.2500E-01  3.5962E+00
2.4000E-01  3.6216E+00
2.5500E-01  3.6450E+00
2.7000E-01  3.6667E+00

==> Asy/snap_130step_compare/mor-F-U-M400.txt <==
uMOR400  fMOR400
0.0000E+00  0.0000E+00
1.5000E-02  6.5480E-01
3.0000E-02  1.3094E+00
4.5000E-02  1.9539E+00
6.0000E-02  2.5724E+00
7.5000E-02  3.0155E+00
9.0000E-02  3.1717E+00
1.0500E-01  3.2573E+00
1.2000E-01  3.3203E+00
1.3500E-01  3.3732E+00
1.5000E-01  3.4201E+00
1.6500E-01  3.4626E+00
1.8000E-01  3.5015E+00
1.9500E-01  3.5368E+00
2.1000E-01  3.5683E+00
2.2500E-01  3.5962E+00
2.4000E-01  3.6216E+00
2.5500E-01  3.6450E+00
2.7000E-01  3.6667E+00
2.8500E-01  3.6869E+00
3.0000E-01  3.7059E+00
3.1500E-01  3.7239E+00
3.3000E-01  3.7408E+00
3.4500E-01  3.7570E+00
3.6000E-01  3.7725E+00
3.7500E-01  3.7873E+00
3.9000E-01  3.8015E+00
4.0500E-01  3.8152E+00
4.2000E-01  3.8284E+00
4.3500E-01  3.8411E+00
4.5000E-01  3.8535E+00
4.6500E-01  3.8655E+00
4.8000E-01  3.8772E+00
4.9500E-01  3.8886E+00
5.1000E-01  3.8997E+00
5.2500E-01  3.9106E+00
5.4000E-01  3.9211E+00

==> Asy/snap_130step_compare/mor-F-U-M450.txt <==
uMOR450  fMOR450
0.0000E+00  0.0000E+00
1.5000E-02  6.5480E-01
3.0000E-02  1.3094E+00
4.5000E-02  1.9539E+00
6.0000E-02  2.5724E+00
7.5000E-02  3.0155E+00
9.0000E-02  3.1717E+00
1.0500E-01  3.2573E+00
1.2000E-01  3.3203E+00
1.3500E-01  3.3732E+00
1.5000E-01  3.4201E+00
1.6500E-01  3.4626E+00
1.8000E-01  3.5015E+00
1.9500E-01  3.5368E+00
2.1000E-01  3.5683E+00
2.2500E-01  3.5962E+00
2.4000E-01  3.6216E+00
2.5500E-01  3.6450E+00
2.7000E-01  3.6667E+00
2.8500E-01  3.6869E+00
3.0000E-01  3.7059E+00
3.1500E-01  3.7239E+00
3.3000E-01  3.7408E+00
3.4500E-01  3.7570E+00
3.6000E-01  3.7725E+00
3.7500E-01  3.7873E+00
3.9000E-01  3.8015E+00
4.0500E-01  3.8152E+00
4.2000E-01  3.8284E+00
4.3500E-01  3.8411E+00
4.5000E-01  3.8535E+00
4.6500E-01  3.8655E+00
4.8000E-01  3.8772E+00
4.9500E-01  3.8886E+00
5.1000E-01  3.8997E+00
5.2500E-01  3.9106E+00
5.4000E-01  3.9211E+00
5.5500E-01  3.9315E+00
5.7000E-01  3.9416E+00
5.8500E-01  3.9515E+00
6.0000E-01  3.9613E+00
6.1500E-01  3.9708E+00
6.3000E-01  3.9802E+00
6.4500E-01  3.9895E+00
6.6000E-01  3.9986E+00
6.7500E-01  4.0075E+00
6.9000E-01  4.0163E+00
7.0500E-01  4.0250E+00
7.2000E-01  4.0335E+00
7.3500E-01  4.0419E+00
7.5000E-01  4.0501E+00
7.6500E-01  4.0582E+00
7.8000E-01  4.0662E+00
7.9500E-01  4.0741E+00
8.1000E-01  4.0819E+00
8.2500E-01  4.0895E+00
8.4000E-01  4.0970E+00
8.5500E-01  4.1044E+00
8.7000E-01  4.1117E+00
8.8500E-01  4.1189E+00
9.0000E-01  4.1260E+00
9.1500E-01  4.1329E+00
9.3000E-01  4.1398E+00
9.4500E-01  4.1466E+00
9.6000E-01  4.1532E+00
9.7500E-01  4.1598E+00
9.9000E-01  4.1663E+00
1.0050E+00  4.1727E+00
1.0200E+00  4.1790E+00
1.0350E+00  4.1852E+00
1.0500E+00  4.1914E+00
1.0650E+00  4.1975E+00
1.0800E+00  4.2036E+00
1.0950E+00  4.2096E+00
1.1100E+00  4.2155E+00
1.1250E+00  4.2214E+00
1.1400E+00  4.2272E+00
1.1550E+00  4.2330E+00
1.1700E+00  4.2387E+00
1.1850E+00  4.2444E+00
1.2000E+00  4.2500E+00
1.2150E+00  4.2556E+00
1.2300E+00  4.2611E+00
1.2450E+00  4.2665E+00
1.2600E+00  4.2719E+00
1.2750E+00  4.2772E+00
1.2900E+00  4.2825E+00
1.3050E+00  4.2878E+00
1.3200E+00  4.2929E+00
1.3350E+00  4.2981E+00
1.3500E+00  4.3032E+00
1.3650E+00  4.3082E+00
1.3800E+00  4.3132E+00
1.3950E+00  4.3181E+00
1.4100E+00  4.3229E+00
1.4250E+00  4.3277E+00
1.4400E+00  4.3325E+00
1.4550E+00  4.3372E+00
1.4700E+00  4.3418E+00
1.4850E+00  4.3464E+00
1.5000E+00  4.3509E+00
1.5150E+00  4.3553E+00
1.5300E+00  4.3597E+00
1.5450E+00  4.3640E+00
1.5600E+00  4.3683E+00
1.5750E+00  4.3724E+00
1.5900E+00  4.3766E+00
1.6050E+00  4.3806E+00
1.6200E+00  4.3845E+00
1.6350E+00  4.3884E+00
1.6500E+00  4.3922E+00
1.6650E+00  4.3958E+00
1.6800E+00  4.3994E+00
1.6950E+00  4.4029E+00
1.7100E+00  4.4062E+00
1.7250E+00  4.4095E+00
1.7400E+00  4.4125E+00
1.7550E+00  4.4155E+00
1.7700E+00  4.4182E+00
1.7850E+00  4.4208E+00
1.8000E+00  4.4232E+00
1.8150E+00  4.4253E+00
1.8300E+00  4.4273E+00
1.8450E+00  4.4289E+00
1.8600E+00  4.4302E+00
1.8750E+00  4.4313E+00
1.8900E+00  4.4319E+00
1.9050E+00  4.4322E+00
1.9200E+00  4.4321E+00
1.9350E+00  4.4315E+00
1.9500E+00  4.4304E+00
1.9650E+00  4.4288E+00
1.9800E+00  4.4272E+00

==> Asy/snap_130step_compare/mor-F-U-M50.txt <==
uMOR50  fMOR50
0.0000E+00  0.0000E+00
1.5000E-02  6.5480E-01
3.0000E-02  1.3094E+00

==> Asy/snap_130step_compare/mor-F-U-M500.txt <==
uMOR500  fMOR500
0.0000E+00  0.0000E+00
1.5000E-02  6.5480E-01
3.0000E-02  1.3094E+00
4.5000E-02  1.9539E+00
6.0000E-02  2.5724E+00
7.5000E-02  3.0155E+00
9.0000E-02  3.1717E+00
1.0500E-01  3.2573E+00
1.2000E-01  3.3203E+00
1.3500E-01  3.3732E+00
1.5000E-01  3.4201E+00
1.6500E-01  3.4626E+00
1.8000E-01  3.5015E+00
1.9500E-01  3.5368E+00
2.1000E-01  3.5683E+00
2.2500E-01  3.5962E+00
2.4000E-01  3.6216E+00
2.5500E-01  3.6450E+00
2.7000E-01  3.6667E+00
2.8500E-01  3.6869E+00
3.0000E-01  3.7059E+00
3.1500E-01  3.7239E+00
3.3000E-01  3.7408E+00
3.4500E-01  3.7570E+00
3.6000E-01  3.7725E+00
3.7500E-01  3.7873E+00
3.9000E-01  3.8015E+00
4.0500E-01  3.8152E+00
4.2000E-01  3.8284E+00
4.3500E-01  3.8411E+00
4.5000E-01  3.8535E+00
4.6500E-01  3.8655E+00
4.8000E-01  3.8772E+00
4.9500E-01  3.8886E+00
5.1000E-01  3.8997E+00
5.2500E-01  3.9106E+00
5.4000E-01  3.9211E+00
5.5500E-01  3.9315E+00
5.7000E-01  3.9416E+00
5.8500E-01  3.9515E+00
6.0000E-01  3.9613E+00
6.1500E-01  3.9708E+00
6.3000E-01  3.9802E+00
6.4500E-01  3.9895E+00
6.6000E-01  3.9986E+00
6.7500E-01  4.0075E+00
6.9000E-01  4.0163E+00
7.0500E-01  4.0250E+00
7.2000E-01  4.0335E+00
7.3500E-01  4.0419E+00
7.5000E-01  4.0501E+00
7.6500E-01  4.0582E+00
7.8000E-01  4.0662E+00
7.9500E-01  4.0741E+00
8.1000E-01  4.0819E+00
8.2500E-01  4.0895E+00
8.4000E-01  4.0970E+00
8.5500E-01  4.1044E+00
8.7000E-01  4.1117E+00

==> I-shape/DErrors.txt <==
modesD  D4113  D8552
3  7.737738E-04  6.778897E-04
6  2.023164E-04  1.468366E-04
9  8.582255E-05  7.177517E-05
12  3.448186E-05  3.620734E-05
15  1.475852E-05  1.010371E-05
18  5.962597E-06  4.120021E-06
21  3.385590E-06  3.447279E-07
24  1.106749E-07  5.338520E-13
27  1.218061E-12  5.297399E-13
30  1.208114E-12  5.262653E-13

==> I-shape/DErrors_13660.txt <==
modesD  D13660
3  7.496464E-04
6  1.640403E-04
9  7.392423E-05
12  3.348660E-05
15  1.148457E-05
18  5.625555E-06
21  3.912692E-06
24  1.116978E-12
27  1.119361E-12

==> I-shape/DErrors_18510.txt <==
modesD  D18510
3  6.848687E-04
6  1.444089E-04
9  3.779284E-05
12  1.901801E-05
15  3.192086E-06
18  2.306628E-12
21  9.795654E-13
24  9.628989E-13
27  9.884132E-13

==> I-shape/FU13660mor.txt <==
u13660mor  f13660mor  label
0.000000E+00  0.000000E+00  c
4.802271E-02  6.796836E+00  c
9.926400E-02  1.276652E+01  c
1.711910E-01  1.306593E+01  c
2.384806E-01  1.333582E+01  c
3.038907E-01  1.359105E+01  c
3.678176E-01  1.383377E+01  c
4.312589E-01  1.406854E+01  c
4.943695E-01  1.429620E+01  c
5.562868E-01  1.451390E+01  c
6.173490E-01  1.472333E+01  c
6.781458E-01  1.492680E+01  c
7.387045E-01  1.512460E+01  c
7.993132E-01  1.531780E+01  c
8.598541E-01  1.550617E+01  c
9.200878E-01  1.568914E+01  c
9.800593E-01  1.586693E+01  c
1.040066E+00  1.604059E+01  c
1.100087E+00  1.621019E+01  c
1.159910E+00  1.637532E+01  c
1.219109E+00  1.653487E+01  c
1.277448E+00  1.668829E+01  c
1.335741E+00  1.683802E+01  c
1.394020E+00  1.698426E+01  c
1.451809E+00  1.712600E+01  c
1.509435E+00  1.726419E+01  c
1.566440E+00  1.739771E+01  c
1.622568E+00  1.752611E+01  c
1.678309E+00  1.765077E+01  c
1.734042E+00  1.777267E+01  c
1.789787E+00  1.789192E+01  c
1.845560E+00  1.800860E+01  c
1.901375E+00  1.812280E+01  c
1.957242E+00  1.823459E+01  c
2.013172E+00  1.834403E+01  c
2.069173E+00  1.845120E+01  c
2.125253E+00  1.855614E+01  c
2.181419E+00  1.865891E+01  c
2.237676E+00  1.875957E+01  c
2.294031E+00  1.885817E+01  c
2.350488E+00  1.895474E+01  c
2.407052E+00  1.904934E+01  c
2.463727E+00  1.914201E+01  c
2.520518E+00  1.923280E+01  c
2.577427E+00  1.932173E+01  c
2.634457E+00  1.940885E+01  c
2.691612E+00  1.949419E+01  c
2.748895E+00  1.957780E+01  c
2.806309E+00  1.965970E+01  c
2.863855E+00  1.973993E+01  c
2.921536E+00  1.981853E+01  c
2.979355E+00  1.989551E+01  c
3.037313E+00  1.997093E+01  c
3.095413E+00  2.004480E+01  c
3.153657E+00  2.011715E+01  c
3.212046E+00  2.018801E+01  c
3.270583E+00  2.025742E+01  c
3.329269E+00  2.032539E+01  c
3.388107E+00  2.039195E+01  c
3.447097E+00  2.045714E+01  c
3.506242E+00  2.052097E+01  c
3.565543E+00  2.058347E+01  c
3.625003E+00  2.064466E+01  c
3.684623E+00  2.070457E+01  c
3.744404E+00  2.076322E+01  c
3.804350E+00  2.082063E+01  c
3.864461E+00  2.087683E+01  c
3.924739E+00  2.093183E+01  c
3.985187E+00  2.098566E+01  c
4.045807E+00  2.103833E+01  c
4.106600E+00  2.108987E+01  c
4.167568E+00  2.114030E+01  c
4.228715E+00  2.118963E+01  c
4.290041E+00  2.123789E+01  c
4.351550E+00  2.128509E+01  c
4.413244E+00  2.133125E+01  c
4.475125E+00  2.137639E+01  c
4.537197E+00  2.142052E+01  c
4.599462E+00  2.146366E+01  c
4.661923E+00  2.150583E+01  c
4.724584E+00  2.154704E+01  c
4.787447E+00  2.158730E+01  c
4.850517E+00  2.162664E+01  c
4.913796E+00  2.166506E+01  c
4.977290E+00  2.170259E+01  c
5.041001E+00  2.173922E+01  c
5.104936E+00  2.177499E+01  c
5.169098E+00  2.180989E+01  c
5.233493E+00  2.184393E+01  c
5.298126E+00  2.187714E+01  c
5.363003E+00  2.190953E+01  c
5.428131E+00  2.194109E+01  c
5.493517E+00  2.197184E+01  c
5.559167E+00  2.200180E+01  c
5.625091E+00  2.203096E+01  c
5.691295E+00  2.205934E+01  c
5.757791E+00  2.208694E+01  c
5.824588E+00  2.211377E+01  c
5.891698E+00  2.213983E+01  c
5.959132E+00  2.216513E+01  c
6.026904E+00  2.218967E+01  c
6.095029E+00  2.221346E+01  c
6.163522E+00  2.223648E+01  c
6.232403E+00  2.225875E+01  c
6.301690E+00  2.228026E+01  c
6.371406E+00  2.230100E+01  c
6.441576E+00  2.232096E+01  c
6.512227E+00  2.234015E+01  c
6.583392E+00  2.235853E+01  c
6.655105E+00  2.237611E+01  c
6.727407E+00  2.239285E+01  c
6.800346E+00  2.240873E+01  c
6.873975E+00  2.242372E+01  c
6.948358E+00  2.243777E+01  c
7.023569E+00  2.245084E+01  c
7.099697E+00  2.246286E+01  c
7.176847E+00  2.247376E+01  c
7.255150E+00  2.248342E+01  c
7.334765E+00  2.249172E+01  c
7.415893E+00  2.249850E+01  c
7.498790E+00  2.250351E+01  c
7.583792E+00  2.250647E+01  c
7.671345E+00  2.250693E+01  c
7.761254E+00  2.250435E+01  c
7.851287E+00  2.249852E+01  c
7.941335E+00  2.248927E+01  c
8.031407E+00  2.247674E+01  c
8.121501E+00  2.246117E+01  c
8.211617E+00  2.244277E+01  c
8.301752E+00  2.242173E+01  c
8.391905E+00  2.239817E+01  c
8.482075E+00  2.237217E+01  c
8.572261E+00  2.234375E+01  c
8.662463E+00  2.231296E+01  c
8.752681E+00  2.227992E+01  c
8.842915E+00  2.224476E+01  c
8.933163E+00  2.220762E+01  c
9.023426E+00  2.216858E+01  c
9.113701E+00  2.212767E+01  c
9.203990E+00  2.208483E+01  c
9.294292E+00  2.204003E+01  c
9.384607E+00  2.199327E+01  c
9.474936E+00  2.194463E+01  c
9.565277E+00  2.189419E+01  c
9.655631E+00  2.184204E+01  c
9.745998E+00  2.178823E+01  c
9.836378E+00  2.173271E+01  c
9.926769E+00  2.167541E+01  c
1.001717E+01  2.161624E+01  c
1.010759E+01  2.155516E+01  c
1.019802E+01  2.149219E+01  c
1.028846E+01  2.142740E+01  c
1.037892E+01  2.136090E+01  c
1.046939E+01  2.129274E+01  c
1.055987E+01  2.122293E+01  c
1.065036E+01  2.115138E+01  c
1.074086E+01  2.107798E+01  c
1.083138E+01  2.100266E+01  c
1.092191E+01  2.092542E+01  c
1.101246E+01  2.084635E+01  c
1.110301E+01  2.076559E+01  c
1.119358E+01  2.068327E+01  c
1.128416E+01  2.059946E+01  c
1.137475E+01  2.051415E+01  c
1.146535E+01  2.042717E+01  c
1.155596E+01  2.033815E+01  c
1.164660E+01  2.024561E+01  c
1.173731E+01  2.014422E+01  c
1.182811E+01  2.002798E+01  c
1.191911E+01  1.988500E+01  c
1.201066E+01  1.966335E+01  c
1.210359E+01  1.924712E+01  c
1.219802E+01  1.861884E+01  c
1.229370E+01  1.781362E+01  c
1.239045E+01  1.685644E+01  c
1.248809E+01  1.577413E+01  c
1.258638E+01  1.459787E+01  c
1.268515E+01  1.335489E+01  c
1.278421E+01  1.207028E+01  c
1.288331E+01  1.078019E+01  c
1.298179E+01  9.575723E+00  c
1.307950E+01  8.481635E+00  c
1.317651E+01  7.486701E+00  c
1.327297E+01  6.569488E+00  c
1.336902E+01  5.708736E+00  c
1.346459E+01  4.917374E+00  c

==> I-shape/FU13660pre.txt <==
u13660pre  f13660pre
0.000000E+00  0.000000E+00
4.802229E-02  6.796835E+00
9.926395E-02  1.276655E+01
1.711930E-01  1.306587E+01
2.384775E-01  1.333590E+01
3.039073E-01  1.359110E+01
3.678113E-01  1.383373E+01
4.312473E-01  1.406848E+01
4.943765E-01  1.429624E+01
5.562967E-01  1.451398E+01
6.173465E-01  1.472333E+01
6.781415E-01  1.492677E+01
7.387061E-01  1.512457E+01
7.993186E-01  1.531780E+01
8.598590E-01  1.550619E+01
9.200841E-01  1.568910E+01
9.800576E-01  1.586692E+01
1.040065E+00  1.604063E+01
1.100084E+00  1.621026E+01
1.159907E+00  1.637532E+01
1.219111E+00  1.653479E+01
1.277452E+00  1.668824E+01
1.335743E+00  1.683802E+01
1.394018E+00  1.698432E+01
1.451806E+00  1.712605E+01
1.509423E+00  1.726412E+01
1.566451E+00  1.739766E+01
1.622576E+00  1.752608E+01
1.678313E+00  1.765077E+01
1.734043E+00  1.777269E+01
1.789786E+00  1.789195E+01
1.845558E+00  1.800863E+01
1.901372E+00  1.812283E+01
1.957240E+00  1.823462E+01
2.013170E+00  1.834406E+01
2.069171E+00  1.845122E+01
2.125252E+00  1.855616E+01
2.181418E+00  1.865892E+01
2.237676E+00  1.875958E+01
2.294031E+00  1.885816E+01
2.350489E+00  1.895473E+01
2.407054E+00  1.904933E+01
2.463729E+00  1.914199E+01
2.520520E+00  1.923277E+01
2.577428E+00  1.932170E+01
2.634459E+00  1.940882E+01
2.691614E+00  1.949416E+01
2.748897E+00  1.957777E+01
2.806310E+00  1.965968E+01
2.863856E+00  1.973991E+01
2.921537E+00  1.981851E+01
2.979355E+00  1.989550E+01
3.037313E+00  1.997092E+01
3.095413E+00  2.004479E+01
3.153657E+00  2.011714E+01
3.212046E+00  2.018801E+01
3.270582E+00  2.025742E+01
3.329268E+00  2.032540E+01
3.388105E+00  2.039196E+01
3.447096E+00  2.045715E+01
3.506241E+00  2.052098E+01
3.565542E+00  2.058349E+01
3.625002E+00  2.064468E+01
3.684622E+00  2.070459E+01
3.744404E+00  2.076324E+01
3.804349E+00  2.082065E+01
3.864461E+00  2.087685E+01
3.924739E+00  2.093185E+01
3.985187E+00  2.098568E+01
4.045807E+00  2.103835E+01
4.106600E+00  2.108989E+01
4.167569E+00  2.114031E+01
4.228715E+00  2.118964E+01
4.290042E+00  2.123790E+01
4.351551E+00  2.128510E+01
4.413245E+00  2.133125E+01
4.475127E+00  2.137639E+01
4.537198E+00  2.142052E+01
4.599463E+00  2.146365E+01
4.661924E+00  2.150582E+01
4.724585E+00  2.154703E+01
4.787448E+00  2.158729E+01
4.850517E+00  2.162663E+01
4.913796E+00  2.166505E+01
4.977290E+00  2.170257E+01
5.041001E+00  2.173921E+01
5.104935E+00  2.177497E+01
5.169097E+00  2.180987E+01
5.233492E+00  2.184392E+01
5.298125E+00  2.187713E+01
5.363002E+00  2.190951E+01
5.428130E+00  2.194108E+01
5.493515E+00  2.197183E+01
5.559166E+00  2.200179E+01
5.625089E+00  2.203096E+01
5.691294E+00  2.205934E+01
5.757790E+00  2.208694E+01
5.824587E+00  2.211377E+01
5.891697E+00  2.213984E+01
5.959131E+00  2.216514E+01
6.026904E+00  2.218969E+01
6.095029E+00  2.221347E+01
6.163523E+00  2.223650E+01
6.232404E+00  2.225877E+01
6.301692E+00  2.228028E+01
6.371409E+00  2.230102E+01
6.441579E+00  2.232098E+01
6.512231E+00  2.234016E+01
6.583395E+00  2.235855E+01
6.655109E+00  2.237612E+01
6.727411E+00  2.239286E+01
6.800349E+00  2.240873E+01
6.873978E+00  2.242371E+01
6.948360E+00  2.243776E+01
7.023570E+00  2.245083E+01
7.099695E+00  2.246284E+01
7.176844E+00  2.247373E+01
7.255144E+00  2.248340E+01
7.334757E+00  2.249170E+01
7.415884E+00  2.249849E+01
7.498783E+00  2.250352E+01
7.583793E+00  2.250649E+01
7.671364E+00  2.250698E+01
7.761285E+00  2.250442E+01
7.851313E+00  2.249846E+01
7.941364E+00  2.248916E+01
8.031437E+00  2.247668E+01
8.121532E+00  2.246120E+01
8.211647E+00  2.244287E+01
8.301781E+00  2.242182E+01
8.391933E+00  2.239819E+01
8.482103E+00  2.237209E+01
8.572290E+00  2.234362E+01
8.662493E+00  2.231288E+01
8.752711E+00  2.227995E+01
8.842944E+00  2.224490E+01
8.933192E+00  2.220780E+01
9.023454E+00  2.216870E+01
9.113730E+00  2.212765E+01
9.204019E+00  2.208469E+01
9.294321E+00  2.203987E+01
9.384637E+00  2.199319E+01
9.474965E+00  2.194469E+01
9.565306E+00  2.189439E+01
9.655660E+00  2.184228E+01
9.746027E+00  2.178838E+01
9.836406E+00  2.173270E+01
9.926798E+00  2.167524E+01
1.001720E+01  2.161599E+01
1.010762E+01  2.155496E+01
1.019805E+01  2.149214E+01
1.028849E+01  2.142754E+01
1.037895E+01  2.136115E+01
1.046941E+01  2.129297E+01
1.055989E+01  2.122300E+01
1.065039E+01  2.115124E+01
1.074089E+01  2.107770E+01
1.083141E+01  2.100239E+01
1.092194E+01  2.092532E+01
1.101248E+01  2.084650E+01
1.110304E+01  2.076594E+01
1.119361E+01  2.068367E+01
1.128419E+01  2.059971E+01
1.137478E+01  2.051409E+01
1.146538E+01  2.042684E+01
1.155599E+01  2.033799E+01
1.164663E+01  2.024578E+01
1.173734E+01  2.014413E+01
1.182814E+01  2.002801E+01
1.191914E+01  1.988503E+01
1.201069E+01  1.966332E+01
1.210362E+01  1.924703E+01
1.219805E+01  1.861866E+01
1.229373E+01  1.781346E+01
1.239048E+01  1.685620E+01
1.248812E+01  1.577395E+01
1.258642E+01  1.459761E+01
1.268518E+01  1.335470E+01
1.278424E+01  1.207005E+01
1.288334E+01  1.077998E+01
1.298183E+01  9.575570E+00
1.307954E+01  8.481484E+00
1.317654E+01  7.486587E+00
1.327300E+01  6.569381E+00
1.336906E+01  5.708645E+00
1.346462E+01  4.917316E+00
1.355955E+01  4.216098E+00

==> I-shape/FU18510mor.txt <==
u18510mor  f18510mor  label
0.000000E+00  0.000000E+00  d
4.802179E-02  6.796864E+00  d
9.926487E-02  1.276654E+01  d
1.711908E-01  1.306588E+01  d
2.384812E-01  1.333587E+01  d
3.038929E-01  1.359109E+01  d
3.678170E-01  1.383374E+01  d
4.312572E-01  1.406848E+01  d
4.943704E-01  1.429621E+01  d
5.562897E-01  1.451396E+01  d
6.173482E-01  1.472333E+01  d
6.781449E-01  1.492677E+01  d
7.387051E-01  1.512458E+01  d
7.993167E-01  1.531782E+01  d
8.598580E-01  1.550619E+01  d
9.200850E-01  1.568911E+01  d
9.800596E-01  1.586692E+01  d
1.040070E+00  1.604061E+01  d
1.100093E+00  1.621024E+01  d
1.159913E+00  1.637532E+01  d
1.219104E+00  1.653481E+01  d
1.277450E+00  1.668826E+01  d
1.335746E+00  1.683802E+01  d
1.394028E+00  1.698429E+01  d
1.451818E+00  1.712604E+01  d
1.509423E+00  1.726413E+01  d
1.566448E+00  1.739767E+01  d
1.622581E+00  1.752609E+01  d
1.678321E+00  1.765077E+01  d
1.734053E+00  1.777268E+01  d
1.789799E+00  1.789193E+01  d
1.845572E+00  1.800861E+01  d
1.901387E+00  1.812281E+01  d
1.957255E+00  1.823460E+01  d
2.013186E+00  1.834404E+01  d
2.069188E+00  1.845120E+01  d
2.125269E+00  1.855614E+01  d
2.181437E+00  1.865891E+01  d
2.237696E+00  1.875957E+01  d
2.294053E+00  1.885816E+01  d
2.350512E+00  1.895473E+01  d
2.407079E+00  1.904932E+01  d
2.463757E+00  1.914199E+01  d
2.520550E+00  1.923277E+01  d
2.577463E+00  1.932170E+01  d
2.634497E+00  1.940881E+01  d
2.691656E+00  1.949416E+01  d
2.748943E+00  1.957776E+01  d
2.806361E+00  1.965966E+01  d
2.863912E+00  1.973989E+01  d
2.921599E+00  1.981848E+01  d
2.979423E+00  1.989547E+01  d
3.037388E+00  1.997088E+01  d
3.095495E+00  2.004475E+01  d
3.153746E+00  2.011710E+01  d
3.212143E+00  2.018796E+01  d
3.270688E+00  2.025737E+01  d
3.329383E+00  2.032534E+01  d
3.388230E+00  2.039190E+01  d
3.447231E+00  2.045708E+01  d
3.506387E+00  2.052091E+01  d
3.565700E+00  2.058340E+01  d
3.625173E+00  2.064459E+01  d
3.684807E+00  2.070449E+01  d
3.744603E+00  2.076313E+01  d
3.804565E+00  2.082054E+01  d
3.864693E+00  2.087672E+01  d
3.924990E+00  2.093172E+01  d
3.985458E+00  2.098553E+01  d
4.046099E+00  2.103819E+01  d
4.106914E+00  2.108972E+01  d
4.167907E+00  2.114014E+01  d
4.229080E+00  2.118945E+01  d
4.290435E+00  2.123769E+01  d
4.351974E+00  2.128487E+01  d
4.413700E+00  2.133101E+01  d
4.475616E+00  2.137613E+01  d
4.537725E+00  2.142024E+01  d
4.600030E+00  2.146335E+01  d
4.662534E+00  2.150549E+01  d
4.725240E+00  2.154668E+01  d
4.788152E+00  2.158691E+01  d
4.851273E+00  2.162622E+01  d
4.914609E+00  2.166461E+01  d
4.978162E+00  2.170210E+01  d
5.041937E+00  2.173870E+01  d
5.105940E+00  2.177442E+01  d
5.170175E+00  2.180927E+01  d
5.234648E+00  2.184328E+01  d
5.299364E+00  2.187644E+01  d
5.364330E+00  2.190877E+01  d
5.429553E+00  2.194027E+01  d
5.495040E+00  2.197097E+01  d
5.560798E+00  2.200086E+01  d
5.626837E+00  2.202995E+01  d
5.693165E+00  2.205826E+01  d
5.759792E+00  2.208578E+01  d
5.826730E+00  2.211253E+01  d
5.893989E+00  2.213850E+01  d
5.961583E+00  2.216370E+01  d
6.029527E+00  2.218814E+01  d
6.097835E+00  2.221181E+01  d
6.166524E+00  2.223471E+01  d
6.235614E+00  2.225685E+01  d
6.305126E+00  2.227821E+01  d
6.375082E+00  2.229880E+01  d
6.445510E+00  2.231859E+01  d
6.516439E+00  2.233759E+01  d
6.587901E+00  2.235578E+01  d
6.659935E+00  2.237314E+01  d
6.732584E+00  2.238964E+01  d
6.805897E+00  2.240526E+01  d
6.879932E+00  2.241996E+01  d
6.954757E+00  2.243370E+01  d
7.030449E+00  2.244642E+01  d
7.107105E+00  2.245805E+01  d
7.184837E+00  2.246851E+01  d
7.263786E+00  2.247768E+01  d
7.344122E+00  2.248543E+01  d
7.426066E+00  2.249156E+01  d
7.509898E+00  2.249582E+01  d
7.595988E+00  2.249788E+01  d
7.684836E+00  2.249725E+01  d
7.774854E+00  2.249334E+01  d
7.864888E+00  2.248606E+01  d
7.954947E+00  2.247552E+01  d
8.045029E+00  2.246188E+01  d
8.135132E+00  2.244527E+01  d
8.225255E+00  2.242583E+01  d
8.315397E+00  2.240366E+01  d
8.405557E+00  2.237886E+01  d
8.495735E+00  2.235154E+01  d
8.585931E+00  2.232179E+01  d
8.676144E+00  2.228969E+01  d
8.766372E+00  2.225532E+01  d
8.856616E+00  2.221873E+01  d
8.946875E+00  2.217996E+01  d
9.037150E+00  2.213907E+01  d
9.127439E+00  2.209610E+01  d
9.217742E+00  2.205109E+01  d
9.308060E+00  2.200406E+01  d
9.398392E+00  2.195504E+01  d
9.488738E+00  2.190402E+01  d
9.579099E+00  2.185098E+01  d
9.669473E+00  2.179591E+01  d
9.759862E+00  2.173883E+01  d
9.850265E+00  2.167974E+01  d
9.940682E+00  2.161865E+01  d
1.003111E+01  2.155555E+01  d
1.012156E+01  2.149037E+01  d
1.021202E+01  2.142308E+01  d
1.030250E+01  2.135364E+01  d
1.039299E+01  2.128207E+01  d
1.048349E+01  2.120841E+01  d
1.057402E+01  2.113265E+01  d
1.066455E+01  2.105480E+01  d
1.075510E+01  2.097476E+01  d
1.084567E+01  2.089245E+01  d
1.093625E+01  2.080786E+01  d
1.102685E+01  2.072111E+01  d
1.111746E+01  2.063233E+01  d
1.120809E+01  2.054162E+01  d
1.129873E+01  2.044883E+01  d
1.138939E+01  2.035351E+01  d
1.148008E+01  2.025411E+01  d
1.157085E+01  2.014387E+01  d
1.166174E+01  2.001480E+01  d
1.175292E+01  1.984669E+01  d
1.184501E+01  1.954903E+01  d
1.193881E+01  1.900813E+01  d
1.203422E+01  1.824178E+01  d
1.213097E+01  1.728403E+01  d
1.222883E+01  1.616855E+01  d
1.232752E+01  1.493727E+01  d
1.242673E+01  1.362984E+01  d
1.252628E+01  1.227625E+01  d
1.262596E+01  1.090178E+01  d
1.272529E+01  9.578085E+00  d
1.282368E+01  8.386238E+00  d
1.292116E+01  7.323778E+00  d
1.301792E+01  6.362689E+00  d
1.311405E+01  5.440131E+00  d

==> I-shape/FU18510pre.txt <==
u18510pre  f18510pre
0.000000E+00  0.000000E+00
4.802229E-02  6.796835E+00
9.926396E-02  1.276655E+01
1.711931E-01  1.306587E+01
2.384777E-01  1.333590E+01
3.039075E-01  1.359110E+01
3.678116E-01  1.383373E+01
4.312477E-01  1.406848E+01
4.943770E-01  1.429624E+01
5.562973E-01  1.451398E+01
6.173471E-01  1.472333E+01
6.781423E-01  1.492677E+01
7.387070E-01  1.512457E+01
7.993197E-01  1.531780E+01
8.598603E-01  1.550619E+01
9.200856E-01  1.568910E+01
9.800593E-01  1.586692E+01
1.040067E+00  1.604063E+01
1.100086E+00  1.621026E+01
1.159910E+00  1.637532E+01
1.219114E+00  1.653479E+01
1.277455E+00  1.668824E+01
1.335747E+00  1.683802E+01
1.394023E+00  1.698432E+01
1.451811E+00  1.712604E+01
1.509429E+00  1.726412E+01
1.566457E+00  1.739765E+01
1.622583E+00  1.752608E+01
1.678320E+00  1.765076E+01
1.734051E+00  1.777268E+01
1.789796E+00  1.789194E+01
1.845569E+00  1.800863E+01
1.901384E+00  1.812283E+01
1.957253E+00  1.823462E+01
2.013184E+00  1.834406E+01
2.069187E+00  1.845121E+01
2.125269E+00  1.855615E+01
2.181437E+00  1.865892E+01
2.237697E+00  1.875957E+01
2.294055E+00  1.885815E+01
2.350515E+00  1.895472E+01
2.407082E+00  1.904932E+01
2.463760E+00  1.914198E+01
2.520553E+00  1.923276E+01
2.577465E+00  1.932168E+01
2.634499E+00  1.940880E+01
2.691658E+00  1.949414E+01
2.748945E+00  1.957775E+01
2.806363E+00  1.965965E+01
2.863913E+00  1.973988E+01
2.921600E+00  1.981848E+01
2.979424E+00  1.989547E+01
3.037388E+00  1.997088E+01
3.095494E+00  2.004475E+01
3.153745E+00  2.011710E+01
3.212141E+00  2.018797E+01
3.270686E+00  2.025737E+01
3.329381E+00  2.032534E+01
3.388228E+00  2.039190E+01
3.447228E+00  2.045709E+01
3.506385E+00  2.052091E+01
3.565698E+00  2.058341E+01
3.625171E+00  2.064460E+01
3.684805E+00  2.070450E+01
3.744602E+00  2.076314E+01
3.804563E+00  2.082055E+01
3.864692E+00  2.087673E+01
3.924989E+00  2.093172E+01
3.985457E+00  2.098554E+01
4.046098E+00  2.103820E+01
4.106914E+00  2.108973E+01
4.167908E+00  2.114014E+01
4.229081E+00  2.118945E+01
4.290436E+00  2.123769E+01
4.351975E+00  2.128487E+01
4.413702E+00  2.133101E+01
4.475618E+00  2.137613E+01
4.537727E+00  2.142023E+01
4.600032E+00  2.146335E+01
4.662536E+00  2.150549E+01
4.725242E+00  2.154667E+01
4.788154E+00  2.158691E+01
4.851275E+00  2.162621E+01
4.914610E+00  2.166460E+01
4.978163E+00  2.170209E+01
5.041938E+00  2.173869E+01
5.105941E+00  2.177441E+01
5.170175E+00  2.180927E+01
5.234648E+00  2.184327E+01
5.299363E+00  2.187643E+01
5.364329E+00  2.190876E+01
5.429552E+00  2.194027E+01
5.495038E+00  2.197097E+01
5.560796E+00  2.200086E+01
5.626834E+00  2.202995E+01
5.693162E+00  2.205826E+01
5.759789E+00  2.208578E+01
5.826727E+00  2.211253E+01
5.893986E+00  2.213850E+01
5.961581E+00  2.216371E+01
6.029525E+00  2.218814E+01
6.097833E+00  2.221181E+01
6.166523E+00  2.223472E+01
6.235614E+00  2.225685E+01
6.305126E+00  2.227822E+01
6.375083E+00  2.229880E+01
6.445512E+00  2.231860E+01
6.516441E+00  2.233759E+01
6.587904E+00  2.235578E+01
6.659939E+00  2.237314E+01
6.732588E+00  2.238964E+01
6.805901E+00  2.240526E+01
6.879936E+00  2.241996E+01
6.954760E+00  2.243369E+01
7.030451E+00  2.244641E+01
7.107104E+00  2.245805E+01
7.184834E+00  2.246851E+01
7.263779E+00  2.247768E+01
7.344113E+00  2.248543E+01
7.426056E+00  2.249157E+01
7.509892E+00  2.249583E+01
7.595994E+00  2.249789E+01
7.684873E+00  2.249723E+01
7.774890E+00  2.249333E+01
7.864926E+00  2.248605E+01
7.954986E+00  2.247551E+01
8.045068E+00  2.246187E+01
8.135170E+00  2.244526E+01
8.225293E+00  2.242581E+01
8.315435E+00  2.240363E+01
8.405596E+00  2.237884E+01
8.495774E+00  2.235153E+01
8.585970E+00  2.232178E+01
8.676182E+00  2.228967E+01
8.766410E+00  2.225529E+01
8.856654E+00  2.221869E+01
8.946914E+00  2.217992E+01
9.037188E+00  2.213904E+01
9.127477E+00  2.209609E+01
9.217781E+00  2.205108E+01
9.308098E+00  2.200405E+01
9.398431E+00  2.195501E+01
9.488777E+00  2.190396E+01
9.579137E+00  2.185092E+01
9.669512E+00  2.179587E+01
9.759900E+00  2.173881E+01
9.850303E+00  2.167974E+01
9.940721E+00  2.161863E+01
1.003115E+01  2.155547E+01
1.012160E+01  2.149026E+01
1.021206E+01  2.142296E+01
1.030254E+01  2.135356E+01
1.039303E+01  2.128205E+01
1.048353E+01  2.120841E+01
1.057405E+01  2.113262E+01
1.066459E+01  2.105468E+01
1.075514E+01  2.097457E+01
1.084571E+01  2.089230E+01
1.093629E+01  2.080785E+01
1.102689E+01  2.072124E+01
1.111750E+01  2.063246E+01
1.120813E+01  2.054154E+01
1.129877E+01  2.044850E+01
1.138943E+01  2.035335E+01
1.148012E+01  2.025410E+01
1.157088E+01  2.014359E+01
1.166178E+01  2.001470E+01
1.175296E+01  1.984642E+01
1.184505E+01  1.954850E+01
1.193886E+01  1.900728E+01
1.203426E+01  1.824067E+01
1.213102E+01  1.728272E+01
1.222888E+01  1.616709E+01
1.232757E+01  1.493570E+01
1.242679E+01  1.362822E+01
1.252633E+01  1.227462E+01
1.262601E+01  1.090013E+01
1.272534E+01  9.576596E+00
1.282373E+01  8.384923E+00
1.292121E+01  7.322612E+00
1.301797E+01  6.361636E+00

==> I-shape/FU4113mor.txt <==
u4113mor  f4113mor  label
0.000000E+00  0.000000E+00  a
4.802238E-02  6.796893E+00  a
9.926638E-02  1.276646E+01  a
1.711972E-01  1.306603E+01  a
2.384878E-01  1.333578E+01  a
3.039084E-01  1.359108E+01  a
3.678295E-01  1.383394E+01  a
4.312711E-01  1.406865E+01  a
4.943903E-01  1.429615E+01  a
5.563026E-01  1.451391E+01  a
6.173627E-01  1.472343E+01  a
6.781593E-01  1.492689E+01  a
7.387225E-01  1.512470E+01  a
7.993372E-01  1.531786E+01  a
8.598761E-01  1.550621E+01  a
9.201018E-01  1.568924E+01  a
9.800772E-01  1.586698E+01  a
1.040093E+00  1.604055E+01  a
1.100114E+00  1.621016E+01  a
1.159932E+00  1.637547E+01  a
1.219119E+00  1.653514E+01  a
1.277462E+00  1.668839E+01  a
1.335761E+00  1.683796E+01  a
1.394045E+00  1.698415E+01  a
1.451830E+00  1.712602E+01  a
1.509440E+00  1.726443E+01  a
1.566447E+00  1.739792E+01  a
1.622585E+00  1.752611E+01  a
1.678324E+00  1.765072E+01  a
1.734055E+00  1.777262E+01  a
1.789799E+00  1.789188E+01  a
1.845570E+00  1.800859E+01  a
1.901383E+00  1.812282E+01  a
1.957249E+00  1.823463E+01  a
2.013177E+00  1.834410E+01  a
2.069177E+00  1.845128E+01  a
2.125256E+00  1.855623E+01  a
2.181420E+00  1.865901E+01  a
2.237676E+00  1.875967E+01  a
2.294030E+00  1.885827E+01  a
2.350486E+00  1.895484E+01  a
2.407048E+00  1.904943E+01  a
2.463722E+00  1.914210E+01  a
2.520510E+00  1.923287E+01  a
2.577417E+00  1.932179E+01  a
2.634445E+00  1.940891E+01  a
2.691598E+00  1.949425E+01  a
2.748879E+00  1.957785E+01  a
2.806289E+00  1.965975E+01  a
2.863832E+00  1.973997E+01  a
2.921510E+00  1.981857E+01  a
2.979325E+00  1.989556E+01  a
3.037279E+00  1.997097E+01  a
3.095374E+00  2.004484E+01  a
3.153613E+00  2.011720E+01  a
3.211997E+00  2.018806E+01  a
3.270528E+00  2.025747E+01  a
3.329209E+00  2.032545E+01  a
3.388039E+00  2.039202E+01  a
3.447023E+00  2.045722E+01  a
3.506160E+00  2.052105E+01  a
3.565454E+00  2.058356E+01  a
3.624905E+00  2.064476E+01  a
3.684516E+00  2.070468E+01  a
3.744288E+00  2.076334E+01  a
3.804223E+00  2.082076E+01  a
3.864324E+00  2.087696E+01  a
3.924591E+00  2.093197E+01  a
3.985027E+00  2.098581E+01  a
4.045633E+00  2.103849E+01  a
4.106412E+00  2.109005E+01  a
4.167366E+00  2.114048E+01  a
4.228497E+00  2.118982E+01  a
4.289807E+00  2.123809E+01  a
4.351299E+00  2.128530E+01  a
4.412974E+00  2.133147E+01  a
4.474836E+00  2.137661E+01  a
4.536888E+00  2.142076E+01  a
4.599131E+00  2.146391E+01  a
4.661569E+00  2.150608E+01  a
4.724205E+00  2.154731E+01  a
4.787042E+00  2.158758E+01  a
4.850084E+00  2.162693E+01  a
4.913334E+00  2.166537E+01  a
4.976796E+00  2.170291E+01  a
5.040475E+00  2.173956E+01  a
5.104374E+00  2.177534E+01  a
5.168499E+00  2.181026E+01  a
5.232854E+00  2.184432E+01  a
5.297445E+00  2.187755E+01  a
5.362278E+00  2.190996E+01  a
5.427358E+00  2.194155E+01  a
5.492692E+00  2.197233E+01  a
5.558287E+00  2.200231E+01  a
5.624152E+00  2.203151E+01  a
5.690293E+00  2.205992E+01  a
5.756721E+00  2.208756E+01  a
5.823445E+00  2.211444E+01  a
5.890476E+00  2.214055E+01  a
5.957825E+00  2.216590E+01  a
6.025504E+00  2.219050E+01  a
6.093528E+00  2.221435E+01  a
6.161912E+00  2.223745E+01  a
6.230672E+00  2.225979E+01  a
6.299827E+00  2.228138E+01  a
6.369398E+00  2.230222E+01  a
6.439406E+00  2.232230E+01  a
6.509878E+00  2.234160E+01  a
6.580841E+00  2.236012E+01  a
6.652328E+00  2.237785E+01  a
6.724374E+00  2.239477E+01  a
6.797021E+00  2.241085E+01  a
6.870316E+00  2.242608E+01  a
6.944312E+00  2.244041E+01  a
7.019071E+00  2.245380E+01  a
7.094667E+00  2.246621E+01  a
7.171184E+00  2.247758E+01  a
7.248725E+00  2.248782E+01  a
7.327410E+00  2.249685E+01  a
7.407387E+00  2.250454E+01  a
7.488836E+00  2.251074E+01  a
7.571982E+00  2.251526E+01  a
7.657108E+00  2.251785E+01  a
7.744571E+00  2.251817E+01  a
7.834293E+00  2.251579E+01  a
7.924325E+00  2.251041E+01  a
8.014368E+00  2.250190E+01  a
8.104432E+00  2.249048E+01  a
8.194517E+00  2.247639E+01  a
8.284620E+00  2.245979E+01  a
8.374741E+00  2.244082E+01  a
8.464877E+00  2.241959E+01  a
8.555027E+00  2.239620E+01  a
8.645192E+00  2.237077E+01  a
8.735370E+00  2.234339E+01  a
8.825562E+00  2.231416E+01  a
8.915767E+00  2.228318E+01  a
9.005983E+00  2.225053E+01  a
9.096212E+00  2.221627E+01  a
9.186451E+00  2.218047E+01  a
9.276701E+00  2.214316E+01  a
9.366961E+00  2.210438E+01  a
9.457230E+00  2.206416E+01  a
9.547510E+00  2.202254E+01  a
9.637799E+00  2.197955E+01  a
9.728097E+00  2.193525E+01  a
9.818405E+00  2.188966E+01  a
9.908723E+00  2.184283E+01  a
9.999049E+00  2.179478E+01  a
1.008938E+01  2.174552E+01  a
1.017973E+01  2.169505E+01  a
1.027008E+01  2.164339E+01  a
1.036044E+01  2.159053E+01  a
1.045080E+01  2.153649E+01  a
1.054118E+01  2.148129E+01  a
1.063156E+01  2.142496E+01  a
1.072195E+01  2.136753E+01  a
1.081235E+01  2.130904E+01  a
1.090276E+01  2.124952E+01  a
1.099318E+01  2.118896E+01  a
1.108360E+01  2.112740E+01  a
1.117403E+01  2.106480E+01  a
1.126446E+01  2.100118E+01  a
1.135490E+01  2.093653E+01  a
1.144535E+01  2.087088E+01  a
1.153581E+01  2.080429E+01  a
1.162627E+01  2.073679E+01  a
1.171674E+01  2.066844E+01  a
1.180722E+01  2.059931E+01  a
1.189770E+01  2.052944E+01  a
1.198818E+01  2.045882E+01  a
1.207868E+01  2.038743E+01  a
1.216917E+01  2.031517E+01  a
1.225968E+01  2.024166E+01  a
1.235021E+01  2.016377E+01  a
1.244080E+01  2.007936E+01  a
1.253145E+01  1.998488E+01  a
1.262222E+01  1.987359E+01  a
1.271324E+01  1.972753E+01  a
1.280496E+01  1.948191E+01  a
1.289785E+01  1.907203E+01  a
1.299178E+01  1.851450E+01  a
1.308657E+01  1.783590E+01  a
1.318210E+01  1.705189E+01  a
1.327830E+01  1.617295E+01  a
1.337510E+01  1.520981E+01  a
1.347238E+01  1.417908E+01  a
1.357002E+01  1.309538E+01  a
1.366765E+01  1.201491E+01  a
1.376492E+01  1.098363E+01  a
1.386176E+01  1.001260E+01  a
1.395820E+01  9.099473E+00  a
1.405428E+01  8.236220E+00  a
1.415008E+01  7.412915E+00  a
1.424567E+01  6.618946E+00  a
1.434110E+01  5.848441E+00  a
1.443626E+01  5.114914E+00  a
1.453098E+01  4.444729E+00  a
1.462514E+01  3.852436E+00  a
1.471864E+01  3.299780E+00  a
1.481120E+01  2.752524E+00  a
1.490266E+01  2.203658E+00  a
1.499304E+01  1.664483E+00  a
1.508248E+01  1.149432E+00  a
1.517122E+01  6.741017E-01  a
1.525957E+01  2.516289E-01  a
1.534787E+01  1.140327E-01  a

==> I-shape/FU4113pre.txt <==
u4113pre  f4113pre
0.000000E+00  0.000000E+00
4.802232E-02  6.796840E+00
9.926553E-02  1.276656E+01
1.711987E-01  1.306591E+01
2.384862E-01  1.333594E+01
3.039206E-01  1.359116E+01
3.678244E-01  1.383379E+01
4.312646E-01  1.406855E+01
4.943952E-01  1.429631E+01
5.563096E-01  1.451403E+01
6.173621E-01  1.472339E+01
6.781574E-01  1.492683E+01
7.387239E-01  1.512464E+01
7.993393E-01  1.531787E+01
8.598783E-01  1.550625E+01
9.201039E-01  1.568917E+01
9.800783E-01  1.586699E+01
1.040088E+00  1.604071E+01
1.100106E+00  1.621033E+01
1.159929E+00  1.637539E+01
1.219128E+00  1.653484E+01
1.277469E+00  1.668829E+01
1.335761E+00  1.683808E+01
1.394037E+00  1.698438E+01
1.451824E+00  1.712611E+01
1.509440E+00  1.726418E+01
1.566464E+00  1.739770E+01
1.622586E+00  1.752612E+01
1.678322E+00  1.765081E+01
1.734052E+00  1.777273E+01
1.789795E+00  1.789199E+01
1.845567E+00  1.800868E+01
1.901381E+00  1.812288E+01
1.957247E+00  1.823467E+01
2.013176E+00  1.834411E+01
2.069177E+00  1.845127E+01
2.125256E+00  1.855620E+01
2.181421E+00  1.865897E+01
2.237678E+00  1.875963E+01
2.294032E+00  1.885822E+01
2.350488E+00  1.895479E+01
2.407051E+00  1.904938E+01
2.463725E+00  1.914205E+01
2.520513E+00  1.923283E+01
2.577419E+00  1.932176E+01
2.634447E+00  1.940888E+01
2.691600E+00  1.949423E+01
2.748880E+00  1.957783E+01
2.806290E+00  1.965974E+01
2.863832E+00  1.973998E+01
2.921510E+00  1.981858E+01
2.979324E+00  1.989557E+01
3.037278E+00  1.997099E+01
3.095373E+00  2.004486E+01
3.153612E+00  2.011722E+01
3.211996E+00  2.018809E+01
3.270527E+00  2.025750E+01
3.329207E+00  2.032548E+01
3.388037E+00  2.039205E+01
3.447021E+00  2.045725E+01
3.506158E+00  2.052108E+01
3.565452E+00  2.058359E+01
3.624904E+00  2.064479E+01
3.684515E+00  2.070470E+01
3.744287E+00  2.076336E+01
3.804223E+00  2.082077E+01
3.864323E+00  2.087698E+01
3.924591E+00  2.093198E+01
3.985027E+00  2.098582E+01
4.045633E+00  2.103849E+01
4.106413E+00  2.109004E+01
4.167367E+00  2.114048E+01
4.228498E+00  2.118981E+01
4.289809E+00  2.123808E+01
4.351300E+00  2.128528E+01
4.412976E+00  2.133145E+01
4.474838E+00  2.137659E+01
4.536889E+00  2.142073E+01
4.599133E+00  2.146388E+01
4.661570E+00  2.150606E+01
4.724206E+00  2.154728E+01
4.787043E+00  2.158756E+01
4.850085E+00  2.162691E+01
4.913335E+00  2.166535E+01
4.976797E+00  2.170289E+01
5.040475E+00  2.173954E+01
5.104374E+00  2.177532E+01
5.168499E+00  2.181024E+01
5.232854E+00  2.184432E+01
5.297444E+00  2.187755E+01
5.362276E+00  2.190996E+01
5.427356E+00  2.194155E+01
5.492690E+00  2.197234E+01
5.558285E+00  2.200232E+01
5.624149E+00  2.203152E+01
5.690291E+00  2.205994E+01
5.756719E+00  2.208758E+01
5.823443E+00  2.211446E+01
5.890474E+00  2.214057E+01
5.957823E+00  2.216593E+01
6.025503E+00  2.219053E+01
6.093527E+00  2.221437E+01
6.161912E+00  2.223747E+01
6.230673E+00  2.225981E+01
6.299828E+00  2.228140E+01
6.369399E+00  2.230223E+01
6.439408E+00  2.232230E+01
6.509881E+00  2.234160E+01
6.580845E+00  2.236012E+01
6.652332E+00  2.237784E+01
6.724379E+00  2.239475E+01
6.797026E+00  2.241083E+01
6.870320E+00  2.242605E+01
6.944315E+00  2.244038E+01
7.019073E+00  2.245377E+01
7.094667E+00  2.246618E+01
7.171182E+00  2.247755E+01
7.248720E+00  2.248780E+01
7.327403E+00  2.249684E+01
7.407378E+00  2.250455E+01
7.488826E+00  2.251077E+01
7.571974E+00  2.251530E+01
7.657106E+00  2.251790E+01
7.744586E+00  2.251821E+01
7.834336E+00  2.251579E+01
7.924364E+00  2.251033E+01
8.014409E+00  2.250185E+01
8.104475E+00  2.249049E+01
8.194560E+00  2.247643E+01
8.284662E+00  2.245982E+01
8.374782E+00  2.244082E+01
8.464918E+00  2.241955E+01
8.555069E+00  2.239615E+01
8.645234E+00  2.237072E+01
8.735413E+00  2.234336E+01
8.825605E+00  2.231416E+01
8.915809E+00  2.228320E+01
9.006026E+00  2.225055E+01
9.096253E+00  2.221629E+01
9.186492E+00  2.218046E+01
9.276742E+00  2.214312E+01
9.367002E+00  2.210432E+01
9.457272E+00  2.206410E+01
9.547552E+00  2.202249E+01
9.637841E+00  2.197954E+01
9.728140E+00  2.193527E+01
9.818448E+00  2.188971E+01
9.908765E+00  2.184288E+01
9.999090E+00  2.179480E+01
1.008942E+01  2.174550E+01
1.017977E+01  2.169499E+01
1.027012E+01  2.164330E+01
1.036048E+01  2.159043E+01
1.045085E+01  2.153641E+01
1.054122E+01  2.148126E+01
1.063161E+01  2.142498E+01
1.072200E+01  2.136759E+01
1.081240E+01  2.130911E+01
1.090280E+01  2.124956E+01
1.099322E+01  2.118896E+01
1.108364E+01  2.112732E+01
1.117407E+01  2.106467E+01
1.126450E+01  2.100102E+01
1.135495E+01  2.093639E+01
1.144540E+01  2.087082E+01
1.153585E+01  2.080431E+01
1.162631E+01  2.073690E+01
1.171678E+01  2.066860E+01
1.180726E+01  2.059945E+01
1.189774E+01  2.052947E+01
1.198823E+01  2.045869E+01
1.207872E+01  2.038714E+01
1.216921E+01  2.031484E+01
1.225972E+01  2.024161E+01
1.235025E+01  2.016408E+01
1.244084E+01  2.007933E+01
1.253149E+01  1.998444E+01
1.262226E+01  1.987375E+01
1.271328E+01  1.972733E+01
1.280501E+01  1.948160E+01
1.289790E+01  1.907155E+01
1.299183E+01  1.851378E+01
1.308662E+01  1.783518E+01
1.318215E+01  1.705101E+01
1.327835E+01  1.617183E+01
1.337515E+01  1.520876E+01
1.347243E+01  1.417778E+01
1.357007E+01  1.309434E+01
1.366770E+01  1.201354E+01
1.376497E+01  1.098247E+01
1.386181E+01  1.001146E+01
1.395825E+01  9.098292E+00
1.405433E+01  8.235400E+00
1.415013E+01  7.411996E+00
1.424572E+01  6.618122E+00
1.434115E+01  5.847616E+00
1.443631E+01  5.114150E+00
1.453103E+01  4.444056E+00
1.462519E+01  3.851841E+00

==> I-shape/FU8552mor.txt <==
u8552mor  f8552mor  label
0.000000E+00  0.000000E+00  b
4.802267E-02  6.796836E+00  b
9.926407E-02  1.276653E+01  b
1.711941E-01  1.306590E+01  b
2.384825E-01  1.333588E+01  b
3.038945E-01  1.359108E+01  b
3.678229E-01  1.383376E+01  b
4.312652E-01  1.406854E+01  b
4.943756E-01  1.429624E+01  b
5.562911E-01  1.451394E+01  b
6.173546E-01  1.472336E+01  b
6.781520E-01  1.492682E+01  b
7.387118E-01  1.512460E+01  b
7.993213E-01  1.531780E+01  b
8.598619E-01  1.550619E+01  b
9.200956E-01  1.568917E+01  b
9.800676E-01  1.586695E+01  b
1.040077E+00  1.604061E+01  b
1.100096E+00  1.621024E+01  b
1.159919E+00  1.637535E+01  b
1.219119E+00  1.653486E+01  b
1.277459E+00  1.668829E+01  b
1.335751E+00  1.683803E+01  b
1.394030E+00  1.698429E+01  b
1.451820E+00  1.712604E+01  b
1.509447E+00  1.726422E+01  b
1.566452E+00  1.739769E+01  b
1.622582E+00  1.752606E+01  b
1.678322E+00  1.765076E+01  b
1.734056E+00  1.777268E+01  b
1.789802E+00  1.789194E+01  b
1.845576E+00  1.800863E+01  b
1.901392E+00  1.812284E+01  b
1.957260E+00  1.823462E+01  b
2.013191E+00  1.834406E+01  b
2.069194E+00  1.845122E+01  b
2.125276E+00  1.855616E+01  b
2.181443E+00  1.865893E+01  b
2.237703E+00  1.875958E+01  b
2.294060E+00  1.885817E+01  b
2.350519E+00  1.895474E+01  b
2.407086E+00  1.904933E+01  b
2.463764E+00  1.914200E+01  b
2.520557E+00  1.923278E+01  b
2.577469E+00  1.932171E+01  b
2.634503E+00  1.940882E+01  b
2.691662E+00  1.949417E+01  b
2.748949E+00  1.957777E+01  b
2.806366E+00  1.965968E+01  b
2.863917E+00  1.973991E+01  b
2.921603E+00  1.981850E+01  b
2.979427E+00  1.989549E+01  b
3.037391E+00  1.997090E+01  b
3.095497E+00  2.004477E+01  b
3.153748E+00  2.011712E+01  b
3.212144E+00  2.018799E+01  b
3.270688E+00  2.025739E+01  b
3.329383E+00  2.032536E+01  b
3.388229E+00  2.039192E+01  b
3.447229E+00  2.045710E+01  b
3.506384E+00  2.052093E+01  b
3.565696E+00  2.058342E+01  b
3.625168E+00  2.064461E+01  b
3.684800E+00  2.070451E+01  b
3.744596E+00  2.076316E+01  b
3.804556E+00  2.082056E+01  b
3.864683E+00  2.087675E+01  b
3.924978E+00  2.093174E+01  b
3.985444E+00  2.098556E+01  b
4.046083E+00  2.103822E+01  b
4.106897E+00  2.108975E+01  b
4.167888E+00  2.114016E+01  b
4.229058E+00  2.118948E+01  b
4.290410E+00  2.123772E+01  b
4.351946E+00  2.128490E+01  b
4.413669E+00  2.133105E+01  b
4.475582E+00  2.137616E+01  b
4.537687E+00  2.142027E+01  b
4.599988E+00  2.146339E+01  b
4.662487E+00  2.150554E+01  b
4.725188E+00  2.154672E+01  b
4.788094E+00  2.158696E+01  b
4.851209E+00  2.162627E+01  b
4.914538E+00  2.166467E+01  b
4.978083E+00  2.170216E+01  b
5.041850E+00  2.173877E+01  b
5.105844E+00  2.177449E+01  b
5.170068E+00  2.180936E+01  b
5.234530E+00  2.184337E+01  b
5.299234E+00  2.187654E+01  b
5.364187E+00  2.190887E+01  b
5.429395E+00  2.194039E+01  b
5.494865E+00  2.197110E+01  b
5.560605E+00  2.200100E+01  b
5.626624E+00  2.203011E+01  b
5.692930E+00  2.205842E+01  b
5.759533E+00  2.208596E+01  b
5.826443E+00  2.211272E+01  b
5.893673E+00  2.213872E+01  b
5.961234E+00  2.216394E+01  b
6.029141E+00  2.218840E+01  b
6.097407E+00  2.221210E+01  b
6.166051E+00  2.223503E+01  b
6.235090E+00  2.225720E+01  b
6.304543E+00  2.227860E+01  b
6.374435E+00  2.229923E+01  b
6.444789E+00  2.231908E+01  b
6.515633E+00  2.233814E+01  b
6.587000E+00  2.235640E+01  b
6.658924E+00  2.237383E+01  b
6.731446E+00  2.239043E+01  b
6.804612E+00  2.240616E+01  b
6.878475E+00  2.242099E+01  b
6.953097E+00  2.243489E+01  b
7.028550E+00  2.244779E+01  b
7.104919E+00  2.245965E+01  b
7.182305E+00  2.247039E+01  b
7.260830E+00  2.247991E+01  b
7.340642E+00  2.248808E+01  b
7.421927E+00  2.249476E+01  b
7.504914E+00  2.249974E+01  b
7.589900E+00  2.250276E+01  b
7.677271E+00  2.250343E+01  b
7.767052E+00  2.250127E+01  b
7.857083E+00  2.249597E+01  b
7.947126E+00  2.248752E+01  b
8.037189E+00  2.247604E+01  b
8.127275E+00  2.246167E+01  b
8.217381E+00  2.244459E+01  b
8.307506E+00  2.242495E+01  b
8.397649E+00  2.240290E+01  b
8.487807E+00  2.237854E+01  b
8.577980E+00  2.235195E+01  b
8.668168E+00  2.232317E+01  b
8.758371E+00  2.229227E+01  b
8.848589E+00  2.225933E+01  b
8.938821E+00  2.222447E+01  b
9.029066E+00  2.218779E+01  b
9.119324E+00  2.214936E+01  b
9.209594E+00  2.210921E+01  b
9.299875E+00  2.206734E+01  b
9.390169E+00  2.202372E+01  b
9.480474E+00  2.197837E+01  b
9.570791E+00  2.193132E+01  b
9.661121E+00  2.188264E+01  b
9.751461E+00  2.183242E+01  b
9.841813E+00  2.178070E+01  b
9.932175E+00  2.172748E+01  b
1.002255E+01  2.167273E+01  b
1.011293E+01  2.161640E+01  b
1.020333E+01  2.155843E+01  b
1.029373E+01  2.149883E+01  b
1.038415E+01  2.143763E+01  b
1.047458E+01  2.137490E+01  b
1.056502E+01  2.131073E+01  b
1.065547E+01  2.124516E+01  b
1.074593E+01  2.117820E+01  b
1.083640E+01  2.110980E+01  b
1.092688E+01  2.103989E+01  b
1.101737E+01  2.096838E+01  b
1.110787E+01  2.089530E+01  b
1.119838E+01  2.082074E+01  b
1.128890E+01  2.074480E+01  b
1.137943E+01  2.066763E+01  b
1.146997E+01  2.058933E+01  b
1.156052E+01  2.050990E+01  b
1.165108E+01  2.042922E+01  b
1.174165E+01  2.034702E+01  b
1.183222E+01  2.026286E+01  b
1.192284E+01  2.017420E+01  b
1.201352E+01  2.007588E+01  b
1.210430E+01  1.996281E+01  b
1.219528E+01  1.982216E+01  b
1.228684E+01  1.960029E+01  b
1.237968E+01  1.919552E+01  b
1.247387E+01  1.860199E+01  b
1.256914E+01  1.785326E+01  b
1.266537E+01  1.697040E+01  b
1.276241E+01  1.597191E+01  b
1.286012E+01  1.487909E+01  b
1.295833E+01  1.371484E+01  b
1.305688E+01  1.250137E+01  b
1.315549E+01  1.127957E+01  b
1.325360E+01  1.012865E+01  b
1.335108E+01  9.067852E+00  b
1.344796E+01  8.090160E+00  b
1.354436E+01  7.180722E+00  b
1.364040E+01  6.322193E+00  b
1.373614E+01  5.506036E+00  b
1.383143E+01  4.754910E+00  b
1.392581E+01  4.018445E+00  b
1.401861E+01  3.252852E+00  b
1.410968E+01  2.486518E+00  b
1.419932E+01  1.771562E+00  b
1.428804E+01  1.131745E+00  b
1.437653E+01  5.638025E-01  b
1.446585E+01  3.798236E-02  b

==> I-shape/FU8552pre.txt <==
u8552pre  f8552pre
0.000000E+00  0.000000E+00
4.802230E-02  6.796836E+00
9.926446E-02  1.276655E+01
1.711949E-01  1.306588E+01
2.384804E-01  1.333591E+01
3.039117E-01  1.359112E+01
3.678158E-01  1.383375E+01
4.312533E-01  1.406850E+01
4.943833E-01  1.429626E+01
5.563015E-01  1.451400E+01
6.173522E-01  1.472335E+01
6.781475E-01  1.492679E+01
7.387128E-01  1.512459E+01
7.993264E-01  1.531783E+01
8.598665E-01  1.550620E+01
9.200922E-01  1.568912E+01
9.800663E-01  1.586694E+01
1.040076E+00  1.604066E+01
1.100094E+00  1.621028E+01
1.159916E+00  1.637534E+01
1.219120E+00  1.653480E+01
1.277462E+00  1.668826E+01
1.335753E+00  1.683804E+01
1.394030E+00  1.698434E+01
1.451817E+00  1.712606E+01
1.509436E+00  1.726414E+01
1.566462E+00  1.739767E+01
1.622588E+00  1.752609E+01
1.678325E+00  1.765078E+01
1.734057E+00  1.777270E+01
1.789801E+00  1.789195E+01
1.845574E+00  1.800864E+01
1.901390E+00  1.812284E+01
1.957258E+00  1.823463E+01
2.013190E+00  1.834407E+01
2.069193E+00  1.845123E+01
2.125275E+00  1.855616E+01
2.181443E+00  1.865893E+01
2.237703E+00  1.875958E+01
2.294060E+00  1.885817E+01
2.350520E+00  1.895474E+01
2.407087E+00  1.904933E+01
2.463765E+00  1.914200E+01
2.520559E+00  1.923277E+01
2.577470E+00  1.932170E+01
2.634504E+00  1.940882E+01
2.691663E+00  1.949416E+01
2.748950E+00  1.957777E+01
2.806367E+00  1.965967E+01
2.863918E+00  1.973990E+01
2.921603E+00  1.981849E+01
2.979427E+00  1.989548E+01
3.037391E+00  1.997090E+01
3.095497E+00  2.004477E+01
3.153747E+00  2.011712E+01
3.212143E+00  2.018798E+01
3.270687E+00  2.025739E+01
3.329382E+00  2.032536E+01
3.388228E+00  2.039192E+01
3.447227E+00  2.045711E+01
3.506383E+00  2.052093E+01
3.565695E+00  2.058343E+01
3.625167E+00  2.064462E+01
3.684800E+00  2.070452E+01
3.744595E+00  2.076316E+01
3.804556E+00  2.082057E+01
3.864683E+00  2.087675E+01
3.924978E+00  2.093175E+01
3.985445E+00  2.098556E+01
4.046084E+00  2.103823E+01
4.106898E+00  2.108975E+01
4.167889E+00  2.114017E+01
4.229059E+00  2.118948E+01
4.290411E+00  2.123773E+01
4.351947E+00  2.128491E+01
4.413671E+00  2.133105E+01
4.475583E+00  2.137616E+01
4.537688E+00  2.142027E+01
4.599989E+00  2.146339E+01
4.662488E+00  2.150554E+01
4.725188E+00  2.154672E+01
4.788095E+00  2.158696E+01
4.851210E+00  2.162627E+01
4.914538E+00  2.166466E+01
4.978083E+00  2.170216E+01
5.041850E+00  2.173876E+01
5.105843E+00  2.177449E+01
5.170067E+00  2.180935E+01
5.234529E+00  2.184336E+01
5.299232E+00  2.187653E+01
5.364185E+00  2.190887E+01
5.429393E+00  2.194039E+01
5.494863E+00  2.197109E+01
5.560603E+00  2.200099E+01
5.626622E+00  2.203010E+01
5.692928E+00  2.205842E+01
5.759531E+00  2.208596E+01
5.826442E+00  2.211272E+01
5.893672E+00  2.213872E+01
5.961233E+00  2.216394E+01
6.029140E+00  2.218840E+01
6.097408E+00  2.221210E+01
6.166052E+00  2.223504E+01
6.235091E+00  2.225721E+01
6.304545E+00  2.227861E+01
6.374437E+00  2.229924E+01
6.444792E+00  2.231909E+01
6.515637E+00  2.233815E+01
6.587004E+00  2.235640E+01
6.658928E+00  2.237384E+01
6.731450E+00  2.239043E+01
6.804615E+00  2.240616E+01
6.878478E+00  2.242099E+01
6.953099E+00  2.243488E+01
7.028550E+00  2.244779E+01
7.104917E+00  2.245964E+01
7.182301E+00  2.247038E+01
7.260823E+00  2.247990E+01
7.340634E+00  2.248807E+01
7.421917E+00  2.249476E+01
7.504906E+00  2.249975E+01
7.589899E+00  2.250276E+01
7.677288E+00  2.250345E+01
7.767091E+00  2.250129E+01
7.857115E+00  2.249596E+01
7.947160E+00  2.248748E+01
8.037227E+00  2.247599E+01
8.127313E+00  2.246165E+01
8.217419E+00  2.244461E+01
8.307543E+00  2.242500E+01
8.397684E+00  2.240294E+01
8.487842E+00  2.237853E+01
8.578016E+00  2.235189E+01
8.668205E+00  2.232309E+01
8.758408E+00  2.229222E+01
8.848626E+00  2.225936E+01
8.938858E+00  2.222456E+01
9.029102E+00  2.218791E+01
9.119360E+00  2.214944E+01
9.209629E+00  2.210920E+01
9.299911E+00  2.206724E+01
9.390205E+00  2.202359E+01
9.480511E+00  2.197828E+01
9.570829E+00  2.193133E+01
9.661157E+00  2.188277E+01
9.751498E+00  2.183260E+01
9.841849E+00  2.178085E+01
9.932211E+00  2.172753E+01
1.002258E+01  2.167265E+01
1.011297E+01  2.161621E+01
1.020336E+01  2.155822E+01
1.029377E+01  2.149869E+01
1.038419E+01  2.143763E+01
1.047462E+01  2.137505E+01
1.056505E+01  2.131095E+01
1.065550E+01  2.124534E+01
1.074596E+01  2.117824E+01
1.083643E+01  2.110966E+01
1.092691E+01  2.103961E+01
1.101741E+01  2.096811E+01
1.110791E+01  2.089518E+01
1.119842E+01  2.082084E+01
1.128894E+01  2.074511E+01
1.137947E+01  2.066802E+01
1.147001E+01  2.058959E+01
1.156056E+01  2.050987E+01
1.165112E+01  2.042887E+01
1.174168E+01  2.034664E+01
1.183226E+01  2.026305E+01
1.192287E+01  2.017421E+01
1.201356E+01  2.007572E+01
1.210434E+01  1.996290E+01
1.219532E+01  1.982209E+01
1.228687E+01  1.960020E+01
1.237972E+01  1.919530E+01
1.247390E+01  1.860170E+01
1.256918E+01  1.785291E+01
1.266541E+01  1.697003E+01
1.276245E+01  1.597149E+01
1.286016E+01  1.487867E+01
1.295837E+01  1.371437E+01
1.305692E+01  1.250093E+01
1.315553E+01  1.127910E+01
1.325364E+01  1.012828E+01
1.335112E+01  9.067474E+00
1.344800E+01  8.089844E+00
1.354440E+01  7.180422E+00
1.364044E+01  6.321913E+00
1.373618E+01  5.505781E+00
1.383147E+01  4.754688E+00

==> I-shape/TCPU.txt <==
modesT  T4113  T8552  T13660  T18510
30  1.098829E-02  6.688506E-03  4.558078E-03  2.356983E-03
50  1.368347E-02  7.888754E-03  5.731156E-03  2.689192E-03
70  1.601697E-02  9.206827E-03  6.610257E-03  3.287058E-03
90  1.844059E-02  1.104925E-02  7.530323E-03  3.687006E-03
110  1.917856E-02  1.190222E-02  8.261074E-03  3.211585E-03
130  2.331502E-02  1.363115E-02  9.543991E-03  4.673960E-03
150  2.439181E-02  1.449141E-02  9.937271E-03  3.863225E-03
170  2.636333E-02  1.526096E-02  1.052375E-02  5.149854E-03
190  2.803160E-02  1.714883E-02  1.152002E-02  5.177382E-03
210  3.067011E-02  1.705199E-02  1.109637E-02  5.244367E-03

==> I-shape/UErrors.txt <==
modesU  U4113  U8552  U13660  U18510
30  4.201816E-06  4.400550E-06  4.792426E-06  4.375499E-06
50  6.874484E-07  7.871440E-07  8.182886E-07  6.246763E-07
70  1.151856E-07  9.353795E-08  9.764350E-08  5.844251E-08
90  7.144930E-10  9.877603E-10  5.090113E-10  2.114672E-10
110  2.956388E-11  1.480814E-12  1.251672E-13  6.518933E-14
130  3.102355E-13  2.819231E-14  2.967792E-14  2.757134E-14
150  2.071879E-13  2.118945E-14  3.361225E-14  2.801245E-14
170  1.830744E-13  2.199496E-14  2.962437E-14  2.811319E-14
190  2.188645E-13  2.255263E-14  3.087540E-14  2.687255E-14
210  1.955209E-13  2.255263E-14  3.087540E-14  2.687255E-14

==> I-shape/error_18510_d1.txt <==
0.000000000000000000e+00
6.848687044787085936e-04
1.444089175070698353e-04
3.779283594441101683e-05
1.901800726760156287e-05
3.192085869842603588e-06
2.306628489394822965e-12
9.795653999975235124e-13


==> I-shape/modes-SVD-13660.txt <==
modes sigma
0.000000000000000000e+00 1.000000000000000000e+00
5.405405405405404838e-03 1.321709098153116269e-01
1.081081081081080968e-02 3.251334081877099019e-02
1.621621621621621365e-02 1.105065950278819042e-02
2.162162162162161935e-02 6.170914740884264095e-03
2.702702702702702159e-02 3.543827027138488333e-03
3.243243243243242729e-02 1.729411792168720086e-03
3.783783783783783994e-02 1.355212202966243158e-03
4.324324324324323870e-02 8.189965949829097324e-04
4.864864864864864441e-02 5.902464450978059428e-04
5.405405405405404318e-02 4.515105770678291418e-04
5.945945945945945582e-02 3.039844451428903036e-04
6.486486486486485459e-02 2.298061534765295148e-04
7.027027027027026029e-02 1.797469066850509013e-04
7.567567567567567988e-02 1.518271454333460521e-04
8.108108108108108558e-02 1.019457774924198385e-04
8.648648648648647741e-02 8.340830227970405986e-05
9.189189189189188312e-02 5.594190520857298044e-05
9.729729729729728882e-02 5.368896378833497269e-05
1.027027027027026945e-01 3.693585835209567701e-05
1.081081081081080864e-01 1.300125422360527958e-05
1.135135135135135198e-01 4.258938208793612535e-16
1.189189189189189116e-01 2.508443233190552568e-16
1.243243243243243173e-01 1.990167098259133652e-16
1.297297297297297092e-01 1.905301415675142818e-16
1.351351351351351149e-01 1.427092526537824353e-16
1.405405405405405206e-01 1.303427212820209656e-16
1.459459459459459263e-01 1.280839939844754919e-16
1.513513513513513598e-01 8.786903998576682800e-17
1.567567567567567655e-01 8.786903998576682800e-17
1.621621621621621712e-01 8.786903998576682800e-17
1.675675675675675491e-01 8.786903998576682800e-17
1.729729729729729548e-01 8.786903998576682800e-17
1.783783783783783605e-01 8.786903998576682800e-17
1.837837837837837662e-01 8.786903998576682800e-17
1.891891891891891719e-01 8.786903998576682800e-17
1.945945945945945776e-01 8.786903998576682800e-17
1.999999999999999833e-01 8.786903998576682800e-17
2.054054054054053891e-01 8.786903998576682800e-17
2.108108108108107948e-01 8.786903998576682800e-17
2.162162162162161727e-01 8.786903998576682800e-17
2.216216216216216339e-01 8.786903998576682800e-17
2.270270270270270396e-01 8.786903998576682800e-17
2.324324324324324453e-01 8.786903998576682800e-17
2.378378378378378233e-01 8.786903998576682800e-17
2.432432432432432290e-01 8.786903998576682800e-17
2.486486486486486347e-01 8.786903998576682800e-17
2.540540540540540682e-01 8.786903998576682800e-17
2.594594594594594184e-01 8.786903998576682800e-17
2.648648648648648241e-01 8.786903998576682800e-17
2.702702702702702298e-01 8.786903998576682800e-17
2.756756756756756355e-01 8.786903998576682800e-17
2.810810810810810412e-01 8.786903998576682800e-17
2.864864864864864469e-01 8.786903998576682800e-17
2.918918918918918526e-01 8.786903998576682800e-17
2.972972972972972583e-01 8.786903998576682800e-17
3.027027027027027195e-01 8.786903998576682800e-17
3.081081081081081252e-01 8.786903998576682800e-17
3.135135135135135309e-01 8.786903998576682800e-17
3.189189189189189366e-01 8.786903998576682800e-17
3.243243243243243423e-01 8.786903998576682800e-17
3.297297297297296925e-01 8.786903998576682800e-17
3.351351351351350982e-01 8.786903998576682800e-17
3.405405405405405039e-01 8.786903998576682800e-17
3.459459459459459096e-01 8.786903998576682800e-17
3.513513513513513709e-01 8.786903998576682800e-17
3.567567567567567210e-01 8.786903998576682800e-17
3.621621621621621823e-01 8.786903998576682800e-17
3.675675675675675325e-01 8.786903998576682800e-17
3.729729729729729937e-01 8.786903998576682800e-17
3.783783783783783439e-01 8.786903998576682800e-17
3.837837837837838051e-01 8.786903998576682800e-17
3.891891891891891553e-01 8.786903998576682800e-17
3.945945945945946165e-01 8.786903998576682800e-17
3.999999999999999667e-01 8.786903998576682800e-17
4.054054054054053724e-01 8.786903998576682800e-17
4.108108108108107781e-01 8.786903998576682800e-17
4.162162162162161838e-01 8.786903998576682800e-17
4.216216216216215895e-01 8.786903998576682800e-17
4.270270270270269952e-01 8.786903998576682800e-17
4.324324324324323454e-01 8.786903998576682800e-17
4.378378378378378066e-01 8.786903998576682800e-17
4.432432432432432678e-01 8.786903998576682800e-17
4.486486486486486180e-01 8.786903998576682800e-17
4.540540540540540793e-01 8.786903998576682800e-17
4.594594594594594295e-01 8.786903998576682800e-17
4.648648648648648907e-01 8.786903998576682800e-17
4.702702702702702409e-01 8.786903998576682800e-17
4.756756756756756466e-01 8.786903998576682800e-17
4.810810810810810523e-01 8.786903998576682800e-17
4.864864864864864580e-01 8.786903998576682800e-17
4.918918918918918637e-01 8.786903998576682800e-17
4.972972972972972694e-01 8.786903998576682800e-17
5.027027027027026751e-01 8.786903998576682800e-17
5.081081081081081363e-01 8.786903998576682800e-17
5.135135135135134865e-01 8.786903998576682800e-17
5.189189189189188367e-01 8.786903998576682800e-17
5.243243243243242979e-01 8.786903998576682800e-17
5.297297297297296481e-01 8.786903998576682800e-17
5.351351351351351093e-01 8.786903998576682800e-17
5.405405405405404595e-01 8.786903998576682800e-17
5.459459459459459207e-01 8.786903998576682800e-17
5.513513513513512709e-01 8.786903998576682800e-17
5.567567567567567322e-01 8.786903998576682800e-17
5.621621621621620823e-01 8.786903998576682800e-17
5.675675675675675436e-01 8.786903998576682800e-17
5.729729729729728938e-01 8.786903998576682800e-17
5.783783783783783550e-01 8.786903998576682800e-17
5.837837837837837052e-01 8.786903998576682800e-17
5.891891891891891664e-01 8.786903998576682800e-17
5.945945945945945166e-01 8.786903998576682800e-17
5.999999999999999778e-01 8.786903998576682800e-17
6.054054054054054390e-01 8.786903998576682800e-17
6.108108108108107892e-01 8.786903998576682800e-17
6.162162162162162504e-01 8.786903998576682800e-17
6.216216216216216006e-01 8.786903998576682800e-17
6.270270270270270618e-01 8.786903998576682800e-17
6.324324324324324120e-01 8.786903998576682800e-17
6.378378378378378732e-01 8.786903998576682800e-17
6.432432432432432234e-01 8.786903998576682800e-17
6.486486486486486847e-01 8.786903998576682800e-17
6.540540540540540349e-01 8.786903998576682800e-17
6.594594594594593850e-01 8.786903998576682800e-17
6.648648648648648463e-01 8.786903998576682800e-17
6.702702702702701965e-01 8.786903998576682800e-17
6.756756756756756577e-01 8.786903998576682800e-17
6.810810810810810079e-01 8.786903998576682800e-17
6.864864864864863581e-01 8.786903998576682800e-17
6.918918918918918193e-01 8.786903998576682800e-17
6.972972972972972805e-01 8.786903998576682800e-17
7.027027027027027417e-01 8.786903998576682800e-17
7.081081081081079809e-01 8.786903998576682800e-17
7.135135135135134421e-01 8.786903998576682800e-17
7.189189189189189033e-01 8.786903998576682800e-17
7.243243243243243645e-01 8.786903998576682800e-17
7.297297297297296037e-01 8.786903998576682800e-17
7.351351351351350649e-01 8.786903998576682800e-17
7.405405405405405261e-01 8.786903998576682800e-17
7.459459459459459874e-01 8.786903998576682800e-17
7.513513513513512265e-01 8.786903998576682800e-17
7.567567567567566877e-01 8.786903998576682800e-17
7.621621621621621490e-01 8.786903998576682800e-17
7.675675675675676102e-01 8.786903998576682800e-17
7.729729729729728493e-01 8.786903998576682800e-17
7.783783783783783106e-01 8.786903998576682800e-17
7.837837837837837718e-01 8.786903998576682800e-17
7.891891891891892330e-01 8.786903998576682800e-17
7.945945945945945832e-01 8.786903998576682800e-17
7.999999999999999334e-01 8.786903998576682800e-17
8.054054054054053946e-01 8.786903998576682800e-17
8.108108108108107448e-01 8.786903998576682800e-17
8.162162162162162060e-01 8.786903998576682800e-17
8.216216216216215562e-01 8.786903998576682800e-17
8.270270270270269064e-01 8.786903998576682800e-17
8.324324324324323676e-01 8.786903998576682800e-17
8.378378378378378288e-01 8.786903998576682800e-17
8.432432432432431790e-01 8.786903998576682800e-17
8.486486486486485292e-01 8.786903998576682800e-17
8.540540540540539904e-01 8.786903998576682800e-17
8.594594594594594517e-01 8.786903998576682800e-17
8.648648648648646908e-01 8.786903998576682800e-17
8.702702702702701520e-01 8.786903998576682800e-17
8.756756756756756133e-01 8.786903998576682800e-17
8.810810810810810745e-01 8.786903998576682800e-17
8.864864864864865357e-01 8.786903998576682800e-17
8.918918918918917749e-01 8.786903998576682800e-17
8.972972972972972361e-01 8.786903998576682800e-17
9.027027027027026973e-01 8.786903998576682800e-17
9.081081081081081585e-01 8.786903998576682800e-17
9.135135135135133977e-01 8.786903998576682800e-17
9.189189189189188589e-01 8.786903998576682800e-17
9.243243243243243201e-01 8.786903998576682800e-17
9.297297297297297813e-01 8.786903998576682800e-17
9.351351351351350205e-01 8.786903998576682800e-17
9.405405405405404817e-01 8.786903998576682800e-17
9.459459459459459429e-01 8.786903998576682800e-17
9.513513513513512931e-01 8.786903998576682800e-17
9.567567567567567544e-01 8.786903998576682800e-17
9.621621621621621046e-01 8.786903998576682800e-17
9.675675675675674547e-01 8.786903998576682800e-17
9.729729729729729160e-01 8.786903998576682800e-17
9.783783783783783772e-01 8.786903998576682800e-17
9.837837837837837274e-01 7.524515934777512713e-17
9.891891891891890776e-01 5.437223037131798233e-17
9.945945945945945388e-01 4.160671572346031123e-17
1.000000000000000000e+00 2.312171540948290129e-17


==> I-shape/modes-SVD-18510.txt <==
modes sigma
0.000000000000000000e+00 1.000000000000000000e+00
5.586592178770949900e-03 1.402479435514123463e-01
1.117318435754189980e-02 4.029409161705211490e-02
1.675977653631284883e-02 1.420092186414880810e-02
2.234636871508379960e-02 6.247935575495144195e-03
2.793296089385475037e-02 2.924305721991345055e-03
3.351955307262569767e-02 2.020997762019896907e-03
3.910614525139664843e-02 1.173674821587233560e-03
4.469273743016759920e-02 8.237266991241422526e-04
5.027932960893854997e-02 5.427827311234039061e-04
5.586592178770950073e-02 3.976061832995420498e-04
6.145251396648045150e-02 2.777229341073385663e-04
6.703910614525139533e-02 2.290780608170735362e-04
7.262569832402235304e-02 1.699712465838837264e-04
7.821229050279329686e-02 9.109150238266087518e-05
8.379888268156425457e-02 5.916177776261228748e-05
8.938547486033519840e-02 4.559427590293465161e-05
9.497206703910615611e-02 3.660943068106959662e-16
1.005586592178770999e-01 2.825562895499875199e-16
1.061452513966480438e-01 2.603067028756020543e-16
1.117318435754190015e-01 2.148755812161393139e-16
1.173184357541899592e-01 1.938956639389635657e-16
1.229050279329609030e-01 1.882232147834642563e-16
1.284916201117318468e-01 1.722535616561058536e-16
1.340782122905027907e-01 1.634568750951211864e-16
1.396648044692737622e-01 1.317361082923613104e-16
1.452513966480447061e-01 1.255919802194627792e-16
1.508379888268156499e-01 1.058825056126041349e-16
1.564245810055865937e-01 9.741984483769385734e-17
1.620111731843575653e-01 9.741984483769385734e-17
1.675977653631285091e-01 9.741984483769385734e-17
1.731843575418994530e-01 9.741984483769385734e-17
1.787709497206703968e-01 9.741984483769385734e-17
1.843575418994413684e-01 9.741984483769385734e-17
1.899441340782123122e-01 9.741984483769385734e-17
1.955307262569832283e-01 9.741984483769385734e-17
2.011173184357541999e-01 9.741984483769385734e-17
2.067039106145251715e-01 9.741984483769385734e-17
2.122905027932960875e-01 9.741984483769385734e-17
2.178770949720670314e-01 9.741984483769385734e-17
2.234636871508380029e-01 9.741984483769385734e-17
2.290502793296089468e-01 9.741984483769385734e-17
2.346368715083799183e-01 9.741984483769385734e-17
2.402234636871508344e-01 9.741984483769385734e-17
2.458100558659218060e-01 9.741984483769385734e-17
2.513966480446927498e-01 9.741984483769385734e-17
2.569832402234636937e-01 9.741984483769385734e-17
2.625698324022346375e-01 9.741984483769385734e-17
2.681564245810055813e-01 9.741984483769385734e-17
2.737430167597765807e-01 9.741984483769385734e-17
2.793296089385475245e-01 9.741984483769385734e-17
2.849162011173184128e-01 9.741984483769385734e-17
2.905027932960894121e-01 9.741984483769385734e-17
2.960893854748603560e-01 9.741984483769385734e-17
3.016759776536312998e-01 9.741984483769385734e-17
3.072625698324022436e-01 9.741984483769385734e-17
3.128491620111731875e-01 9.741984483769385734e-17
3.184357541899441868e-01 9.741984483769385734e-17
3.240223463687151306e-01 9.741984483769385734e-17
3.296089385474860189e-01 9.741984483769385734e-17
3.351955307262570183e-01 9.741984483769385734e-17
3.407821229050279621e-01 9.741984483769385734e-17
3.463687150837989059e-01 9.741984483769385734e-17
3.519553072625698498e-01 9.741984483769385734e-17
3.575418994413407936e-01 9.741984483769385734e-17
3.631284916201117374e-01 9.741984483769385734e-17
3.687150837988827368e-01 9.741984483769385734e-17
3.743016759776536806e-01 9.741984483769385734e-17
3.798882681564246244e-01 9.741984483769385734e-17
3.854748603351955127e-01 9.741984483769385734e-17
3.910614525139664566e-01 9.741984483769385734e-17
3.966480446927374559e-01 9.741984483769385734e-17
4.022346368715083997e-01 9.741984483769385734e-17
4.078212290502793436e-01 9.741984483769385734e-17
4.134078212290503429e-01 9.741984483769385734e-17
4.189944134078212867e-01 9.741984483769385734e-17
4.245810055865921750e-01 9.741984483769385734e-17
4.301675977653631189e-01 9.741984483769385734e-17
4.357541899441340627e-01 9.741984483769385734e-17
4.413407821229050620e-01 9.741984483769385734e-17
4.469273743016760059e-01 9.741984483769385734e-17
4.525139664804469497e-01 9.741984483769385734e-17
4.581005586592178935e-01 9.741984483769385734e-17
4.636871508379888929e-01 9.741984483769385734e-17
4.692737430167598367e-01 9.741984483769385734e-17
4.748603351955307250e-01 9.741984483769385734e-17
4.804469273743016688e-01 9.741984483769385734e-17
4.860335195530726127e-01 9.741984483769385734e-17
4.916201117318436120e-01 9.741984483769385734e-17
4.972067039106145558e-01 9.741984483769385734e-17
5.027932960893854997e-01 9.741984483769385734e-17
5.083798882681564990e-01 9.741984483769385734e-17
5.139664804469273873e-01 9.741984483769385734e-17
5.195530726256982756e-01 9.741984483769385734e-17
5.251396648044692750e-01 9.741984483769385734e-17
5.307262569832402743e-01 9.741984483769385734e-17
5.363128491620111626e-01 9.741984483769385734e-17
5.418994413407821620e-01 9.741984483769385734e-17
5.474860335195531613e-01 9.741984483769385734e-17
5.530726256983240496e-01 9.741984483769385734e-17
5.586592178770950490e-01 9.741984483769385734e-17
5.642458100558659373e-01 9.741984483769385734e-17
5.698324022346368256e-01 9.741984483769385734e-17
5.754189944134078250e-01 9.741984483769385734e-17
5.810055865921788243e-01 9.741984483769385734e-17
5.865921787709497126e-01 9.741984483769385734e-17
5.921787709497207119e-01 9.741984483769385734e-17
5.977653631284917113e-01 9.741984483769385734e-17
6.033519553072625996e-01 9.741984483769385734e-17
6.089385474860334879e-01 9.741984483769385734e-17
6.145251396648044873e-01 9.741984483769385734e-17
6.201117318435754866e-01 9.741984483769385734e-17
6.256983240223463749e-01 9.741984483769385734e-17
6.312849162011173743e-01 9.741984483769385734e-17
6.368715083798883736e-01 9.741984483769385734e-17
6.424581005586592619e-01 9.741984483769385734e-17
6.480446927374302613e-01 9.741984483769385734e-17
6.536312849162011496e-01 9.741984483769385734e-17
6.592178770949720379e-01 9.741984483769385734e-17
6.648044692737430372e-01 9.741984483769385734e-17
6.703910614525140366e-01 9.741984483769385734e-17
6.759776536312849249e-01 9.741984483769385734e-17
6.815642458100559242e-01 9.741984483769385734e-17
6.871508379888269236e-01 9.741984483769385734e-17
6.927374301675978119e-01 9.741984483769385734e-17
6.983240223463687002e-01 9.741984483769385734e-17
7.039106145251396995e-01 9.741984483769385734e-17
7.094972067039105879e-01 9.741984483769385734e-17
7.150837988826815872e-01 9.741984483769385734e-17
7.206703910614524755e-01 9.741984483769385734e-17
7.262569832402234749e-01 9.741984483769385734e-17
7.318435754189943632e-01 9.741984483769385734e-17
7.374301675977654735e-01 9.741984483769385734e-17
7.430167597765363618e-01 9.741984483769385734e-17
7.486033519553073612e-01 9.741984483769385734e-17
7.541899441340782495e-01 9.741984483769385734e-17
7.597765363128492488e-01 9.741984483769385734e-17
7.653631284916201372e-01 9.741984483769385734e-17
7.709497206703910255e-01 9.741984483769385734e-17
7.765363128491620248e-01 9.741984483769385734e-17
7.821229050279329131e-01 9.741984483769385734e-17
7.877094972067040235e-01 9.741984483769385734e-17
7.932960893854749118e-01 9.741984483769385734e-17
7.988826815642459112e-01 9.741984483769385734e-17
8.044692737430167995e-01 9.741984483769385734e-17
8.100558659217876878e-01 9.741984483769385734e-17
8.156424581005586871e-01 9.741984483769385734e-17
8.212290502793295754e-01 9.741984483769385734e-17
8.268156424581006858e-01 9.741984483769385734e-17
8.324022346368715741e-01 9.741984483769385734e-17
8.379888268156425735e-01 9.741984483769385734e-17
8.435754189944134618e-01 9.741984483769385734e-17
8.491620111731843501e-01 9.741984483769385734e-17
8.547486033519553494e-01 9.741984483769385734e-17
8.603351955307262378e-01 9.741984483769385734e-17
8.659217877094972371e-01 9.741984483769385734e-17
8.715083798882681254e-01 9.741984483769385734e-17
8.770949720670392358e-01 9.741984483769385734e-17
8.826815642458101241e-01 9.741984483769385734e-17
8.882681564245811234e-01 9.741984483769385734e-17
8.938547486033520117e-01 9.741984483769385734e-17
8.994413407821229001e-01 9.741984483769385734e-17
9.050279329608938994e-01 9.741984483769385734e-17
9.106145251396647877e-01 9.741984483769385734e-17
9.162011173184357871e-01 9.741984483769385734e-17
9.217877094972066754e-01 9.741984483769385734e-17
9.273743016759777857e-01 9.741984483769385734e-17
9.329608938547486741e-01 9.741984483769385734e-17
9.385474860335196734e-01 9.741984483769385734e-17
9.441340782122905617e-01 9.741984483769385734e-17
9.497206703910614500e-01 9.741984483769385734e-17
9.553072625698324494e-01 9.741984483769385734e-17
9.608938547486033377e-01 9.741984483769385734e-17
9.664804469273744481e-01 9.741984483769385734e-17
9.720670391061452253e-01 9.741984483769385734e-17
9.776536312849163357e-01 7.741093667343471222e-17
9.832402234636872240e-01 7.318300112486165348e-17
9.888268156424581123e-01 5.806195770399637902e-17
9.944134078212291117e-01 4.359236172395395205e-17
1.000000000000000000e+00 2.197641465147903342e-17


==> I-shape/modes-SVD-4113.txt <==
modes sigma
0.000000000000000000e+00 1.000000000000000000e+00
5.076142131979695035e-03 1.124021760044027346e-01
1.015228426395939007e-02 2.624468274130192791e-02
1.522842639593908337e-02 1.230459528007941776e-02
2.030456852791878014e-02 5.531210199765403818e-03
2.538071065989847691e-02 3.541676256579727195e-03
3.045685279187816674e-02 1.903665086844959524e-03
3.553299492385786351e-02 1.227166580172093114e-03
4.060913705583756028e-02 8.684029562872285467e-04
4.568527918781725705e-02 5.206210866816851331e-04
5.076142131979695382e-02 4.646591534945924409e-04
5.583756345177665059e-02 2.751073203972319325e-04
6.091370558375633348e-02 2.004724903366752217e-04
6.598984771573603025e-02 1.573728808982842182e-04
7.106598984771572702e-02 1.123787126290431786e-04
7.614213197969542379e-02 9.515882289378024285e-05
8.121827411167512056e-02 8.035182107736654213e-05
8.629441624365481733e-02 6.452374041015857735e-05
9.137055837563451410e-02 5.167650814234424681e-05
9.644670050761421087e-02 4.336147551729645119e-05
1.015228426395939076e-01 3.528654902483962987e-05
1.065989847715736044e-01 3.141600656038917995e-05
1.116751269035533012e-01 2.079487408291996709e-05
1.167512690355329980e-01 1.867942314110931492e-05
1.218274111675126670e-01 8.941071354386381589e-06
1.269035532994923776e-01 3.613222580905080267e-06
1.319796954314720605e-01 3.175052196918918145e-16
1.370558375634517712e-01 2.350661584816808384e-16
1.421319796954314540e-01 1.999264500247344623e-16
1.472081218274111369e-01 8.767666079286363396e-17
1.522842639593908476e-01 8.767666079286363396e-17
1.573604060913705305e-01 8.767666079286363396e-17
1.624365482233502411e-01 8.767666079286363396e-17
1.675126903553299240e-01 8.767666079286363396e-17
1.725888324873096347e-01 8.767666079286363396e-17
1.776649746192893176e-01 8.767666079286363396e-17
1.827411167512690282e-01 8.767666079286363396e-17
1.878172588832487111e-01 8.767666079286363396e-17
1.928934010152284217e-01 8.767666079286363396e-17
1.979695431472081046e-01 8.767666079286363396e-17
2.030456852791878153e-01 8.767666079286363396e-17
2.081218274111674982e-01 8.767666079286363396e-17
2.131979695431472088e-01 8.767666079286363396e-17
2.182741116751268640e-01 8.767666079286363396e-17
2.233502538071066024e-01 8.767666079286363396e-17
2.284263959390862575e-01 8.767666079286363396e-17
2.335025380710659959e-01 8.767666079286363396e-17
2.385786802030456510e-01 8.767666079286363396e-17
2.436548223350253339e-01 8.767666079286363396e-17
2.487309644670050446e-01 8.767666079286363396e-17
2.538071065989847552e-01 8.767666079286363396e-17
2.588832487309644659e-01 8.767666079286363396e-17
2.639593908629441210e-01 8.767666079286363396e-17
2.690355329949238317e-01 8.767666079286363396e-17
2.741116751269035423e-01 8.767666079286363396e-17
2.791878172588832530e-01 8.767666079286363396e-17
2.842639593908629081e-01 8.767666079286363396e-17
2.893401015228426187e-01 8.767666079286363396e-17
2.944162436548222739e-01 8.767666079286363396e-17
2.994923857868020400e-01 8.767666079286363396e-17
3.045685279187816952e-01 8.767666079286363396e-17
3.096446700507614058e-01 8.767666079286363396e-17
3.147208121827410610e-01 8.767666079286363396e-17
3.197969543147207716e-01 8.767666079286363396e-17
3.248730964467004823e-01 8.767666079286363396e-17
3.299492385786801929e-01 8.767666079286363396e-17
3.350253807106598480e-01 8.767666079286363396e-17
3.401015228426395587e-01 8.767666079286363396e-17
3.451776649746192693e-01 8.767666079286363396e-17
3.502538071065989800e-01 8.767666079286363396e-17
3.553299492385786351e-01 8.767666079286363396e-17
3.604060913705583458e-01 8.767666079286363396e-17
3.654822335025380564e-01 8.767666079286363396e-17
3.705583756345177671e-01 8.767666079286363396e-17
3.756345177664974222e-01 8.767666079286363396e-17
3.807106598984771328e-01 8.767666079286363396e-17
3.857868020304568435e-01 8.767666079286363396e-17
3.908629441624365541e-01 8.767666079286363396e-17
3.959390862944162093e-01 8.767666079286363396e-17
4.010152284263959199e-01 8.767666079286363396e-17
4.060913705583756306e-01 8.767666079286363396e-17
4.111675126903552302e-01 8.767666079286363396e-17
4.162436548223349964e-01 8.767666079286363396e-17
4.213197969543147070e-01 8.767666079286363396e-17
4.263959390862944177e-01 8.767666079286363396e-17
4.314720812182740173e-01 8.767666079286363396e-17
4.365482233502537279e-01 8.767666079286363396e-17
4.416243654822334941e-01 8.767666079286363396e-17
4.467005076142132047e-01 8.767666079286363396e-17
4.517766497461928044e-01 8.767666079286363396e-17
4.568527918781725150e-01 8.767666079286363396e-17
4.619289340101522257e-01 8.767666079286363396e-17
4.670050761421319918e-01 8.767666079286363396e-17
4.720812182741115914e-01 8.767666079286363396e-17
4.771573604060913021e-01 8.767666079286363396e-17
4.822335025380710127e-01 8.767666079286363396e-17
4.873096446700506679e-01 8.767666079286363396e-17
4.923857868020303785e-01 8.767666079286363396e-17
4.974619289340100892e-01 8.767666079286363396e-17
5.025380710659897998e-01 8.767666079286363396e-17
5.076142131979695105e-01 8.767666079286363396e-17
5.126903553299492211e-01 8.767666079286363396e-17
5.177664974619289318e-01 8.767666079286363396e-17
5.228426395939086424e-01 8.767666079286363396e-17
5.279187817258882420e-01 8.767666079286363396e-17
5.329949238578679527e-01 8.767666079286363396e-17
5.380710659898476633e-01 8.767666079286363396e-17
5.431472081218273740e-01 8.767666079286363396e-17
5.482233502538070846e-01 8.767666079286363396e-17
5.532994923857867953e-01 8.767666079286363396e-17
5.583756345177665059e-01 8.767666079286363396e-17
5.634517766497462166e-01 8.767666079286363396e-17
5.685279187817258162e-01 8.767666079286363396e-17
5.736040609137055268e-01 8.767666079286363396e-17
5.786802030456852375e-01 8.767666079286363396e-17
5.837563451776648371e-01 8.767666079286363396e-17
5.888324873096445478e-01 8.767666079286363396e-17
5.939086294416243694e-01 8.767666079286363396e-17
5.989847715736040801e-01 8.767666079286363396e-17
6.040609137055836797e-01 8.767666079286363396e-17
6.091370558375633903e-01 8.767666079286363396e-17
6.142131979695431010e-01 8.767666079286363396e-17
6.192893401015228116e-01 8.767666079286363396e-17
6.243654822335024113e-01 8.767666079286363396e-17
6.294416243654821219e-01 8.767666079286363396e-17
6.345177664974618326e-01 8.767666079286363396e-17
6.395939086294415432e-01 8.767666079286363396e-17
6.446700507614212539e-01 8.767666079286363396e-17
6.497461928934009645e-01 8.767666079286363396e-17
6.548223350253805641e-01 8.767666079286363396e-17
6.598984771573603858e-01 8.767666079286363396e-17
6.649746192893399854e-01 8.767666079286363396e-17
6.700507614213196961e-01 8.767666079286363396e-17
6.751269035532994067e-01 8.767666079286363396e-17
6.802030456852791174e-01 8.767666079286363396e-17
6.852791878172588280e-01 8.767666079286363396e-17
6.903553299492385387e-01 8.767666079286363396e-17
6.954314720812181383e-01 8.767666079286363396e-17
7.005076142131979600e-01 8.767666079286363396e-17
7.055837563451775596e-01 8.767666079286363396e-17
7.106598984771572702e-01 8.767666079286363396e-17
7.157360406091369809e-01 8.767666079286363396e-17
7.208121827411166915e-01 8.767666079286363396e-17
7.258883248730964022e-01 8.767666079286363396e-17
7.309644670050761128e-01 8.767666079286363396e-17
7.360406091370557125e-01 8.767666079286363396e-17
7.411167512690355341e-01 8.767666079286363396e-17
7.461928934010151337e-01 8.767666079286363396e-17
7.512690355329948444e-01 8.767666079286363396e-17
7.563451776649745550e-01 8.767666079286363396e-17
7.614213197969542657e-01 8.767666079286363396e-17
7.664974619289338653e-01 8.767666079286363396e-17
7.715736040609136870e-01 8.767666079286363396e-17
7.766497461928932866e-01 8.767666079286363396e-17
7.817258883248731083e-01 8.767666079286363396e-17
7.868020304568527079e-01 8.767666079286363396e-17
7.918781725888324186e-01 8.767666079286363396e-17
7.969543147208121292e-01 8.767666079286363396e-17
8.020304568527918399e-01 8.767666079286363396e-17
8.071065989847714395e-01 8.767666079286363396e-17
8.121827411167512611e-01 8.767666079286363396e-17
8.172588832487308608e-01 8.767666079286363396e-17
8.223350253807104604e-01 8.767666079286363396e-17
8.274111675126902821e-01 8.767666079286363396e-17
8.324873096446699927e-01 8.767666079286363396e-17
8.375634517766497034e-01 8.767666079286363396e-17
8.426395939086294140e-01 8.767666079286363396e-17
8.477157360406090136e-01 8.767666079286363396e-17
8.527918781725888353e-01 8.767666079286363396e-17
8.578680203045684349e-01 8.767666079286363396e-17
8.629441624365480346e-01 8.767666079286363396e-17
8.680203045685278562e-01 8.767666079286363396e-17
8.730964467005074559e-01 8.767666079286363396e-17
8.781725888324872775e-01 8.767666079286363396e-17
8.832487309644669882e-01 8.767666079286363396e-17
8.883248730964465878e-01 8.767666079286363396e-17
8.934010152284264095e-01 8.767666079286363396e-17
8.984771573604060091e-01 8.767666079286363396e-17
9.035532994923856087e-01 8.767666079286363396e-17
9.086294416243654304e-01 8.767666079286363396e-17
9.137055837563450300e-01 8.767666079286363396e-17
9.187817258883247407e-01 8.767666079286363396e-17
9.238578680203044513e-01 8.767666079286363396e-17
9.289340101522841620e-01 8.767666079286363396e-17
9.340101522842639836e-01 8.767666079286363396e-17
9.390862944162435832e-01 8.767666079286363396e-17
9.441624365482231829e-01 8.767666079286363396e-17
9.492385786802030045e-01 8.767666079286363396e-17
9.543147208121826042e-01 8.767666079286363396e-17
9.593908629441623148e-01 8.767666079286363396e-17
9.644670050761420255e-01 8.767666079286363396e-17
9.695431472081217361e-01 8.767666079286363396e-17
9.746192893401013357e-01 8.767666079286363396e-17
9.796954314720811574e-01 8.767666079286363396e-17
9.847715736040607570e-01 8.767666079286363396e-17
9.898477157360405787e-01 8.767666079286363396e-17
9.949238578680201783e-01 8.412441969274339054e-17
1.000000000000000000e+00 4.274755812780406803e-17


==> I-shape/modes-SVD-580.txt <==
modes sigma
0.000000000000000000e+00 1.000000000000000000e+00
2.506265664160400863e-03 4.048399040709898394e-02
5.012531328320801727e-03 3.399647741060390221e-02
7.518796992481202590e-03 8.621389564449860252e-03
1.002506265664160345e-02 5.484407065009967198e-03
1.253132832080200432e-02 4.027955629166155536e-03
1.503759398496240518e-02 1.689152596434561433e-03
1.754385964912280604e-02 1.402281770236340434e-03
2.005012531328320691e-02 1.098292331365545958e-03
2.255639097744360430e-02 7.846213580740435010e-04
2.506265664160400863e-02 6.152270005679678563e-04
2.756892230576441297e-02 2.510195973765483508e-04
3.007518796992481036e-02 2.214472173357965451e-04
3.258145363408521122e-02 1.441377927958604468e-04
3.508771929824561209e-02 1.392822779442794753e-04
3.759398496240601295e-02 1.249003733795643546e-04
4.010025062656641381e-02 9.625265921913956182e-05
4.260651629072681468e-02 8.531759735914798317e-05
4.511278195488720860e-02 6.007714915677647629e-05
4.761904761904761640e-02 5.088121712025026207e-05
5.012531328320801727e-02 4.040602674931463573e-05
5.263157894736841813e-02 3.483679798871088662e-05
5.513784461152882593e-02 3.239180103999188119e-05
5.764411027568921986e-02 2.745990188989521372e-05
6.015037593984962072e-02 2.404884058094868904e-05
6.265664160401002158e-02 1.991974350513721828e-05
6.516290726817042245e-02 1.657994674009992956e-05
6.766917293233082331e-02 1.472274970908838311e-05
7.017543859649122417e-02 1.329305597861235148e-05
7.268170426065162504e-02 1.225265925675752616e-05
7.518796992481202590e-02 1.081744211003606544e-05
7.769423558897242676e-02 1.058501303475241507e-05
8.020050125313282763e-02 9.718864591220568452e-06
8.270676691729322849e-02 8.993084579528178821e-06
8.521303258145362935e-02 8.646002389502924099e-06
8.771929824561403022e-02 7.904219459737223626e-06
9.022556390977441720e-02 7.622465096796128690e-06
9.273182957393483195e-02 7.063424525371989685e-06
9.523809523809523281e-02 6.378330474313456181e-06
9.774436090225563367e-02 6.117175893967006024e-06
1.002506265664160345e-01 5.898170450631340115e-06
1.027568922305764354e-01 5.152888526686409586e-06
1.052631578947368363e-01 5.066058675344336463e-06
1.077694235588972371e-01 4.677114809536520315e-06
1.102756892230576519e-01 4.365699954790024263e-06
1.127819548872180389e-01 4.206427767895598117e-06
1.152882205513784397e-01 3.762895247849914364e-06
1.177944862155388406e-01 3.516075094071609185e-06
1.203007518796992414e-01 3.311955678864151653e-06
1.228070175438596423e-01 2.961190650328918018e-06
1.253132832080200432e-01 2.858337893415409036e-06
1.278195488721804440e-01 2.621387570939615365e-06
1.303258145363408449e-01 2.512837530919729848e-06
1.328320802005012458e-01 2.077820979551272982e-06
1.353383458646616466e-01 1.836993256701574566e-06
1.378446115288220475e-01 1.683806903929297876e-06
1.403508771929824483e-01 1.623980733265863445e-06
1.428571428571428492e-01 1.517639082877466399e-06
1.453634085213032501e-01 1.305992952126299519e-06
1.478696741854636509e-01 1.239247805035353052e-06
1.503759398496240518e-01 1.168262844889588730e-06
1.528822055137844527e-01 1.133970012512599696e-06
1.553884711779448535e-01 1.077071728707372002e-06
1.578947368421052544e-01 9.739573089543505887e-07
1.604010025062656553e-01 8.463142955713592208e-07
1.629072681704260839e-01 7.583566680290326424e-07
1.654135338345864570e-01 7.202718817586892879e-07
1.679197994987468578e-01 6.463059637619136422e-07
1.704260651629072587e-01 6.244178313316144534e-07
1.729323308270676596e-01 5.150840991269452218e-07
1.754385964912280604e-01 4.924513094703870710e-07
1.779448621553884613e-01 4.473230771635363892e-07
1.804511278195488344e-01 3.800452052709056362e-07
1.829573934837092630e-01 3.287155259089364586e-07
1.854636591478696639e-01 3.045189573073573976e-07
1.879699248120300648e-01 2.582369528277159600e-07
1.904761904761904656e-01 2.519217201375999077e-07
1.929824561403508665e-01 2.320540229646092680e-07
1.954887218045112673e-01 2.118399113942780786e-07
1.979949874686716405e-01 1.932109828730641587e-07
2.005012531328320691e-01 1.875979570892450718e-07
2.030075187969924977e-01 1.704941000623368174e-07
2.055137844611528708e-01 1.487235801882803238e-07
2.080200501253132717e-01 1.409144247825622685e-07
2.105263157894736725e-01 1.329372363554652944e-07
2.130325814536340734e-01 1.161328050312777164e-07
2.155388471177944743e-01 1.114294086504500162e-07
2.180451127819548751e-01 1.004296196452038963e-07
2.205513784461153037e-01 8.944198901587862614e-08
2.230576441102756768e-01 8.538476255318434378e-08
2.255639097744360777e-01 7.299246948428007949e-08
2.280701754385964786e-01 6.902438172050423983e-08
2.305764411027568794e-01 5.948374388569108688e-08
2.330827067669172803e-01 5.174875122056807337e-08
2.355889724310776812e-01 4.538029314827580159e-08
2.380952380952380543e-01 4.124407610944397535e-08
2.406015037593984829e-01 3.942526329650376915e-08
2.431077694235589115e-01 3.384957167283723444e-08
2.456140350877192846e-01 3.035094574843050090e-08
2.481203007518796855e-01 2.608071001200520702e-08
2.506265664160400863e-01 2.483705200072609188e-08
2.531328320802004872e-01 2.152730419348458203e-08
2.556390977443608881e-01 1.872871156354571948e-08
2.581453634085212889e-01 1.731641064730896017e-08
2.606516290726816898e-01 1.527965692176979229e-08
2.631578947368420907e-01 1.286207058808975455e-08
2.656641604010024915e-01 1.046706953524885359e-08
2.681704260651628924e-01 9.350374807796952882e-09
2.706766917293232932e-01 9.055948897388779818e-09
2.731829573934836941e-01 8.274702529838807598e-09
2.756892230576440950e-01 7.611587021908556451e-09
2.781954887218044958e-01 6.345207244004954541e-09
2.807017543859648967e-01 5.738745454328106808e-09
2.832080200501252976e-01 4.912984862463411553e-09
2.857142857142856984e-01 4.281583750851835114e-09
2.882205513784460993e-01 3.846086618624861180e-09
2.907268170426065002e-01 3.742184699431517482e-09
2.932330827067669010e-01 3.322822180051359748e-09
2.957393483709273019e-01 3.024414044368525801e-09
2.982456140350877027e-01 2.307535056516661783e-09
3.007518796992481036e-01 2.087017665936126850e-09
3.032581453634085045e-01 1.957104505170473552e-09
3.057644110275689053e-01 1.846449573392901432e-09
3.082706766917293062e-01 1.608289222972743477e-09
3.107769423558897071e-01 1.564882642183982277e-09
3.132832080200501079e-01 1.263976254654665100e-09
3.157894736842105088e-01 1.178707926782624592e-09
3.182957393483709096e-01 1.099494149386065489e-09
3.208020050125313105e-01 9.598796002744098010e-10
3.233082706766917114e-01 8.799374333902522571e-10
3.258145363408521678e-01 8.283362045988695210e-10
3.283208020050125131e-01 7.776380440283561111e-10
3.308270676691729140e-01 7.366785569873300195e-10
3.333333333333332593e-01 6.370421418797585579e-10
3.358395989974937157e-01 6.196295350964672053e-10
3.383458646616541166e-01 5.318172356127758294e-10
3.408521303258145174e-01 5.105036061248659335e-10
3.433583959899749738e-01 4.902038166658868072e-10
3.458646616541353191e-01 4.523876897973408264e-10
3.483709273182957200e-01 3.950144112964729132e-10
3.508771929824561209e-01 3.689314960208155059e-10
3.533834586466165217e-01 3.389224079505523305e-10
3.558897243107769226e-01 3.071086895188720443e-10
3.583959899749373235e-01 2.947569250606869075e-10
3.609022556390976688e-01 2.676165163069633981e-10
3.634085213032581252e-01 2.270511686033821765e-10
3.659147869674185261e-01 2.098009504788929402e-10
3.684210526315789269e-01 1.783463846143783089e-10
3.709273182957393278e-01 1.405610851010870058e-10
3.734335839598997286e-01 1.320658899056903806e-10
3.759398496240601295e-01 1.198140200590439373e-10
3.784461152882204749e-01 1.011060620496713446e-10
3.809523809523809312e-01 9.206430887565340491e-11
3.834586466165413321e-01 8.803075919632503440e-11
3.859649122807017330e-01 8.035022225167251698e-11
3.884711779448621893e-01 6.497692094915179041e-11
3.909774436090225347e-01 5.676920517891633087e-11
3.934837092731829356e-01 5.210300546085405190e-11
3.959899749373432809e-01 4.315180504403809659e-11
3.984962406015037373e-01 3.982626516952975741e-11
4.010025062656641381e-01 3.246995690681164144e-11
4.035087719298245390e-01 2.286209726420873636e-11
4.060150375939849954e-01 1.633016602299805955e-11
4.085213032581453407e-01 1.528680149586406938e-11
4.110275689223057416e-01 1.184546264540308209e-11
4.135338345864660869e-01 1.075445407479047613e-11
4.160401002506265433e-01 8.988420098764799869e-12
4.185463659147869442e-01 7.464362222874961278e-12
4.210526315789473450e-01 6.161292366516628751e-12
4.235588972431078014e-01 4.600632335319164258e-12
4.260651629072681468e-01 3.059321881155375879e-12
4.285714285714285476e-01 1.654957619724927153e-12
4.310776942355889485e-01 7.988639633807267805e-13
4.335839598997493494e-01 4.029023678124005035e-13
4.360902255639097502e-01 1.354062738665914055e-13
4.385964912280701511e-01 9.836354669624982358e-14
4.411027568922306075e-01 3.016316234470350703e-14
4.436090225563909528e-01 2.383301925655139695e-14
4.461152882205513537e-01 9.239294339024626646e-15
4.486215538847117545e-01 5.975393371209417285e-15
4.511278195488721554e-01 1.866361112768767293e-15
4.536340852130325563e-01 8.687469832598706781e-16
4.561403508771929571e-01 2.259518578333871772e-16
4.586466165413533025e-01 9.893986623197402131e-17
4.611528822055137589e-01 9.893986623197402131e-17
4.636591478696741597e-01 9.893986623197402131e-17
4.661654135338345606e-01 9.893986623197402131e-17
4.686716791979950170e-01 9.893986623197402131e-17
4.711779448621553623e-01 9.893986623197402131e-17
4.736842105263157632e-01 9.893986623197402131e-17
4.761904761904761085e-01 9.893986623197402131e-17
4.786967418546365649e-01 9.893986623197402131e-17
4.812030075187969658e-01 9.893986623197402131e-17
4.837092731829573666e-01 9.893986623197402131e-17
4.862155388471178230e-01 9.893986623197402131e-17
4.887218045112781684e-01 9.893986623197402131e-17
4.912280701754385692e-01 9.893986623197402131e-17
4.937343358395989146e-01 9.893986623197402131e-17
4.962406015037593709e-01 9.893986623197402131e-17
4.987468671679197718e-01 9.893986623197402131e-17
5.012531328320801727e-01 9.893986623197402131e-17
5.037593984962406291e-01 9.893986623197402131e-17
5.062656641604009744e-01 9.893986623197402131e-17
5.087719298245613198e-01 9.893986623197402131e-17
5.112781954887217761e-01 9.893986623197402131e-17
5.137844611528822325e-01 9.893986623197402131e-17
5.162907268170425779e-01 9.893986623197402131e-17
5.187969924812029232e-01 9.893986623197402131e-17
5.213032581453633796e-01 9.893986623197402131e-17
5.238095238095238360e-01 9.893986623197402131e-17
5.263157894736841813e-01 9.893986623197402131e-17
5.288220551378445267e-01 9.893986623197402131e-17
5.313283208020049830e-01 9.893986623197402131e-17
5.338345864661654394e-01 9.893986623197402131e-17
5.363408521303257848e-01 9.893986623197402131e-17
5.388471177944861301e-01 9.893986623197402131e-17
5.413533834586465865e-01 9.893986623197402131e-17
5.438596491228069318e-01 9.893986623197402131e-17
5.463659147869673882e-01 9.893986623197402131e-17
5.488721804511278446e-01 9.893986623197402131e-17
5.513784461152881899e-01 9.893986623197402131e-17
5.538847117794485353e-01 9.893986623197402131e-17
5.563909774436089917e-01 9.893986623197402131e-17
5.588972431077694480e-01 9.893986623197402131e-17
5.614035087719297934e-01 9.893986623197402131e-17
5.639097744360901387e-01 9.893986623197402131e-17
5.664160401002505951e-01 9.893986623197402131e-17
5.689223057644110515e-01 9.893986623197402131e-17
5.714285714285713969e-01 9.893986623197402131e-17
5.739348370927317422e-01 9.893986623197402131e-17
5.764411027568921986e-01 9.893986623197402131e-17
5.789473684210526550e-01 9.893986623197402131e-17
5.814536340852130003e-01 9.893986623197402131e-17
5.839598997493734567e-01 9.893986623197402131e-17
5.864661654135338020e-01 9.893986623197402131e-17
5.889724310776941474e-01 9.893986623197402131e-17
5.914786967418546038e-01 9.893986623197402131e-17
5.939849624060150601e-01 9.893986623197402131e-17
5.964912280701754055e-01 9.893986623197402131e-17
5.989974937343357508e-01 9.893986623197402131e-17
6.015037593984962072e-01 9.893986623197402131e-17
6.040100250626566636e-01 9.893986623197402131e-17
6.065162907268170089e-01 9.893986623197402131e-17
6.090225563909773543e-01 9.893986623197402131e-17
6.115288220551378107e-01 9.893986623197402131e-17
6.140350877192982670e-01 9.893986623197402131e-17
6.165413533834586124e-01 9.893986623197402131e-17
6.190476190476189577e-01 9.893986623197402131e-17
6.215538847117794141e-01 9.893986623197402131e-17
6.240601503759397595e-01 9.893986623197402131e-17
6.265664160401002158e-01 9.893986623197402131e-17
6.290726817042606722e-01 9.893986623197402131e-17
6.315789473684210176e-01 9.893986623197402131e-17
6.340852130325813629e-01 9.893986623197402131e-17
6.365914786967418193e-01 9.893986623197402131e-17
6.390977443609022757e-01 9.893986623197402131e-17
6.416040100250626210e-01 9.893986623197402131e-17
6.441102756892230774e-01 9.893986623197402131e-17
6.466165413533834228e-01 9.893986623197402131e-17
6.491228070175438791e-01 9.893986623197402131e-17
6.516290726817043355e-01 9.893986623197402131e-17
6.541353383458645698e-01 9.893986623197402131e-17
6.566416040100250262e-01 9.893986623197402131e-17
6.591478696741853716e-01 9.893986623197402131e-17
6.616541353383458279e-01 9.893986623197402131e-17
6.641604010025062843e-01 9.893986623197402131e-17
6.666666666666665186e-01 9.893986623197402131e-17
6.691729323308269750e-01 9.893986623197402131e-17
6.716791979949874314e-01 9.893986623197402131e-17
6.741854636591477767e-01 9.893986623197402131e-17
6.766917293233082331e-01 9.893986623197402131e-17
6.791979949874686895e-01 9.893986623197402131e-17
6.817042606516290348e-01 9.893986623197402131e-17
6.842105263157894912e-01 9.893986623197402131e-17
6.867167919799499476e-01 9.893986623197402131e-17
6.892230576441101819e-01 9.893986623197402131e-17
6.917293233082706383e-01 9.893986623197402131e-17
6.942355889724309836e-01 9.893986623197402131e-17
6.967418546365914400e-01 9.893986623197402131e-17
6.992481203007518964e-01 9.893986623197402131e-17
7.017543859649122417e-01 9.893986623197402131e-17
7.042606516290725871e-01 9.893986623197402131e-17
7.067669172932330435e-01 9.893986623197402131e-17
7.092731829573933888e-01 9.893986623197402131e-17
7.117794486215538452e-01 9.893986623197402131e-17
7.142857142857143016e-01 9.893986623197402131e-17
7.167919799498746469e-01 9.893986623197402131e-17
7.192982456140351033e-01 9.893986623197402131e-17
7.218045112781953376e-01 9.893986623197402131e-17
7.243107769423557940e-01 9.893986623197402131e-17
7.268170426065162504e-01 9.893986623197402131e-17
7.293233082706765957e-01 9.893986623197402131e-17
7.318295739348370521e-01 9.893986623197402131e-17
7.343358395989975085e-01 9.893986623197402131e-17
7.368421052631578538e-01 9.893986623197402131e-17
7.393483709273183102e-01 9.893986623197402131e-17
7.418546365914786556e-01 9.893986623197402131e-17
7.443609022556390009e-01 9.893986623197402131e-17
7.468671679197994573e-01 9.893986623197402131e-17
7.493734335839599137e-01 9.893986623197402131e-17
7.518796992481202590e-01 9.893986623197402131e-17
7.543859649122807154e-01 9.893986623197402131e-17
7.568922305764409497e-01 9.893986623197402131e-17
7.593984962406014061e-01 9.893986623197402131e-17
7.619047619047618625e-01 9.893986623197402131e-17
7.644110275689222078e-01 9.893986623197402131e-17
7.669172932330826642e-01 9.893986623197402131e-17
7.694235588972431206e-01 9.893986623197402131e-17
7.719298245614034659e-01 9.893986623197402131e-17
7.744360902255639223e-01 9.893986623197402131e-17
7.769423558897243787e-01 9.893986623197402131e-17
7.794486215538846130e-01 9.893986623197402131e-17
7.819548872180450694e-01 9.893986623197402131e-17
7.844611528822055257e-01 9.893986623197402131e-17
7.869674185463658711e-01 9.893986623197402131e-17
7.894736842105263275e-01 9.893986623197402131e-17
7.919799498746865618e-01 9.893986623197402131e-17
7.944862155388470182e-01 9.893986623197402131e-17
7.969924812030074746e-01 9.893986623197402131e-17
7.994987468671678199e-01 9.893986623197402131e-17
8.020050125313282763e-01 9.893986623197402131e-17
8.045112781954887327e-01 9.893986623197402131e-17
8.070175438596490780e-01 9.893986623197402131e-17
8.095238095238095344e-01 9.893986623197402131e-17
8.120300751879699908e-01 9.893986623197402131e-17
8.145363408521302251e-01 9.893986623197402131e-17
8.170426065162906815e-01 9.893986623197402131e-17
8.195488721804510268e-01 9.893986623197402131e-17
8.220551378446114832e-01 9.893986623197402131e-17
8.245614035087719396e-01 9.893986623197402131e-17
8.270676691729321739e-01 9.893986623197402131e-17
8.295739348370926303e-01 9.893986623197402131e-17
8.320802005012530866e-01 9.893986623197402131e-17
8.345864661654134320e-01 9.893986623197402131e-17
8.370927318295738884e-01 9.893986623197402131e-17
8.395989974937343447e-01 9.893986623197402131e-17
8.421052631578946901e-01 9.893986623197402131e-17
8.446115288220551465e-01 9.893986623197402131e-17
8.471177944862156028e-01 9.893986623197402131e-17
8.496240601503758372e-01 9.893986623197402131e-17
8.521303258145362935e-01 9.893986623197402131e-17
8.546365914786966389e-01 9.893986623197402131e-17
8.571428571428570953e-01 9.893986623197402131e-17
8.596491228070175517e-01 9.893986623197402131e-17
8.621553884711778970e-01 9.893986623197402131e-17
8.646616541353382424e-01 9.893986623197402131e-17
8.671679197994986987e-01 9.893986623197402131e-17
8.696741854636590441e-01 9.893986623197402131e-17
8.721804511278195005e-01 9.893986623197402131e-17
8.746867167919799568e-01 9.893986623197402131e-17
8.771929824561403022e-01 9.893986623197402131e-17
8.796992481203007586e-01 9.893986623197402131e-17
8.822055137844612149e-01 9.893986623197402131e-17
8.847117794486214493e-01 9.893986623197402131e-17
8.872180451127819056e-01 9.893986623197402131e-17
8.897243107769422510e-01 9.893986623197402131e-17
8.922305764411027074e-01 9.893986623197402131e-17
8.947368421052631637e-01 9.893986623197402131e-17
8.972431077694235091e-01 9.893986623197402131e-17
8.997493734335839655e-01 9.893986623197402131e-17
9.022556390977443108e-01 9.893986623197402131e-17
9.047619047619046562e-01 9.893986623197402131e-17
9.072681704260651125e-01 9.893986623197402131e-17
9.097744360902255689e-01 9.893986623197402131e-17
9.122807017543859143e-01 9.893986623197402131e-17
9.147869674185463706e-01 9.893986623197402131e-17
9.172932330827066050e-01 9.893986623197402131e-17
9.197994987468670613e-01 9.893986623197402131e-17
9.223057644110275177e-01 9.893986623197402131e-17
9.248120300751878631e-01 9.893986623197402131e-17
9.273182957393483195e-01 9.893986623197402131e-17
9.298245614035087758e-01 9.893986623197402131e-17
9.323308270676691212e-01 9.893986623197402131e-17
9.348370927318295776e-01 9.893986623197402131e-17
9.373433583959900339e-01 9.893986623197402131e-17
9.398496240601502683e-01 9.893986623197402131e-17
9.423558897243107246e-01 9.893986623197402131e-17
9.448621553884711810e-01 9.893986623197402131e-17
9.473684210526315264e-01 9.893986623197402131e-17
9.498746867167919827e-01 9.893986623197402131e-17
9.523809523809522171e-01 9.893986623197402131e-17
9.548872180451126734e-01 9.893986623197402131e-17
9.573934837092731298e-01 9.893986623197402131e-17
9.598997493734334752e-01 9.893986623197402131e-17
9.624060150375939315e-01 9.893986623197402131e-17
9.649122807017543879e-01 9.893986623197402131e-17
9.674185463659147333e-01 9.893986623197402131e-17
9.699248120300751896e-01 9.893986623197402131e-17
9.724310776942356460e-01 9.893986623197402131e-17
9.749373433583958803e-01 9.893986623197402131e-17
9.774436090225563367e-01 9.893986623197402131e-17
9.799498746867166821e-01 9.893986623197402131e-17
9.824561403508771384e-01 9.893986623197402131e-17
9.849624060150375948e-01 9.893986623197402131e-17
9.874686716791978291e-01 9.893986623197402131e-17
9.899749373433582855e-01 9.893986623197402131e-17
9.924812030075187419e-01 9.893986623197402131e-17
9.949874686716790873e-01 9.893986623197402131e-17
9.974937343358395436e-01 8.765333822334674166e-17
1.000000000000000000e+00 6.509571342203954202e-17


==> I-shape/modes-SVD-8552.txt <==
modes sigma
0.000000000000000000e+00 1.000000000000000000e+00
5.319148936170212637e-03 1.265784877972181699e-01
1.063829787234042527e-02 3.101454505261565589e-02
1.595744680851063704e-02 1.030207319206668908e-02
2.127659574468085055e-02 6.480661572681748785e-03
2.659574468085106058e-02 3.226451683595562506e-03
3.191489361702127409e-02 1.648750478897587643e-03
3.723404255319148759e-02 1.276797596108081604e-03
4.255319148936170109e-02 7.650059420094340243e-04
4.787234042553191460e-02 5.807731089023078844e-04
5.319148936170212116e-02 4.126381705168664167e-04
5.851063829787233467e-02 2.813602711887832112e-04
6.382978723404254817e-02 2.031886239501046166e-04
6.914893617021275474e-02 1.592876841902043374e-04
7.446808510638297518e-02 1.445651953110088303e-04
7.978723404255318175e-02 9.166528666037566421e-05
8.510638297872340219e-02 7.122137255737277068e-05
9.042553191489360875e-02 5.267124307949942491e-05
9.574468085106382920e-02 3.721387520726526018e-05
1.010638297872340358e-01 2.536385298685969088e-05
1.063829787234042423e-01 2.153503028976887524e-05
1.117021276595744628e-01 9.387902263126886163e-06
1.170212765957446693e-01 2.203668959605480861e-16
1.223404255319148898e-01 1.794789514881664268e-16
1.276595744680850963e-01 1.709879027296159394e-16
1.329787234042553168e-01 1.394638118135567641e-16
1.382978723404255095e-01 9.355819053965267385e-17
1.436170212765957299e-01 9.355819053965267385e-17
1.489361702127659504e-01 9.355819053965267385e-17
1.542553191489361708e-01 9.355819053965267385e-17
1.595744680851063635e-01 9.355819053965267385e-17
1.648936170212765839e-01 9.355819053965267385e-17
1.702127659574468044e-01 9.355819053965267385e-17
1.755319148936169971e-01 9.355819053965267385e-17
1.808510638297872175e-01 9.355819053965267385e-17
1.861702127659574380e-01 9.355819053965267385e-17
1.914893617021276584e-01 9.355819053965267385e-17
1.968085106382978511e-01 9.355819053965267385e-17
2.021276595744680715e-01 9.355819053965267385e-17
2.074468085106382920e-01 9.355819053965267385e-17
2.127659574468084847e-01 9.355819053965267385e-17
2.180851063829786773e-01 9.355819053965267385e-17
2.234042553191489255e-01 9.355819053965267385e-17
2.287234042553191460e-01 9.355819053965267385e-17
2.340425531914893387e-01 9.355819053965267385e-17
2.393617021276595314e-01 9.355819053965267385e-17
2.446808510638297796e-01 9.355819053965267385e-17
2.500000000000000000e-01 9.355819053965267385e-17
2.553191489361701927e-01 9.355819053965267385e-17
2.606382978723403854e-01 9.355819053965267385e-17
2.659574468085106336e-01 9.355819053965267385e-17
2.712765957446808263e-01 9.355819053965267385e-17
2.765957446808510189e-01 9.355819053965267385e-17
2.819148936170212116e-01 9.355819053965267385e-17
2.872340425531914598e-01 9.355819053965267385e-17
2.925531914893617080e-01 9.355819053965267385e-17
2.978723404255319007e-01 9.355819053965267385e-17
3.031914893617020934e-01 9.355819053965267385e-17
3.085106382978723416e-01 9.355819053965267385e-17
3.138297872340425343e-01 9.355819053965267385e-17
3.191489361702127270e-01 9.355819053965267385e-17
3.244680851063829197e-01 9.355819053965267385e-17
3.297872340425531679e-01 9.355819053965267385e-17
3.351063829787234161e-01 9.355819053965267385e-17
3.404255319148936088e-01 9.355819053965267385e-17
3.457446808510638014e-01 9.355819053965267385e-17
3.510638297872339941e-01 9.355819053965267385e-17
3.563829787234042423e-01 9.355819053965267385e-17
3.617021276595744350e-01 9.355819053965267385e-17
3.670212765957446277e-01 9.355819053965267385e-17
3.723404255319148759e-01 9.355819053965267385e-17
3.776595744680851241e-01 9.355819053965267385e-17
3.829787234042553168e-01 9.355819053965267385e-17
3.882978723404255095e-01 9.355819053965267385e-17
3.936170212765957022e-01 9.355819053965267385e-17
3.989361702127659504e-01 9.355819053965267385e-17
4.042553191489361430e-01 9.355819053965267385e-17
4.095744680851063357e-01 9.355819053965267385e-17
4.148936170212765839e-01 9.355819053965267385e-17
4.202127659574467766e-01 9.355819053965267385e-17
4.255319148936169693e-01 9.355819053965267385e-17
4.308510638297871620e-01 9.355819053965267385e-17
4.361702127659573547e-01 9.355819053965267385e-17
4.414893617021276584e-01 9.355819053965267385e-17
4.468085106382978511e-01 9.355819053965267385e-17
4.521276595744680438e-01 9.355819053965267385e-17
4.574468085106382920e-01 9.355819053965267385e-17
4.627659574468084847e-01 9.355819053965267385e-17
4.680851063829786773e-01 9.355819053965267385e-17
4.734042553191488700e-01 9.355819053965267385e-17
4.787234042553190627e-01 9.355819053965267385e-17
4.840425531914893664e-01 9.355819053965267385e-17
4.893617021276595591e-01 9.355819053965267385e-17
4.946808510638297518e-01 9.355819053965267385e-17
5.000000000000000000e-01 9.355819053965267385e-17
5.053191489361702482e-01 9.355819053965267385e-17
5.106382978723403854e-01 9.355819053965267385e-17
5.159574468085106336e-01 9.355819053965267385e-17
5.212765957446807707e-01 9.355819053965267385e-17
5.265957446808510189e-01 9.355819053965267385e-17
5.319148936170212671e-01 9.355819053965267385e-17
5.372340425531914043e-01 9.355819053965267385e-17
5.425531914893616525e-01 9.355819053965267385e-17
5.478723404255319007e-01 9.355819053965267385e-17
5.531914893617020379e-01 9.355819053965267385e-17
5.585106382978722861e-01 9.355819053965267385e-17
5.638297872340424233e-01 9.355819053965267385e-17
5.691489361702127825e-01 9.355819053965267385e-17
5.744680851063829197e-01 9.355819053965267385e-17
5.797872340425531679e-01 9.355819053965267385e-17
5.851063829787234161e-01 9.355819053965267385e-17
5.904255319148935532e-01 9.355819053965267385e-17
5.957446808510638014e-01 9.355819053965267385e-17
6.010638297872339386e-01 9.355819053965267385e-17
6.063829787234041868e-01 9.355819053965267385e-17
6.117021276595744350e-01 9.355819053965267385e-17
6.170212765957446832e-01 9.355819053965267385e-17
6.223404255319148204e-01 9.355819053965267385e-17
6.276595744680850686e-01 9.355819053965267385e-17
6.329787234042553168e-01 9.355819053965267385e-17
6.382978723404254540e-01 9.355819053965267385e-17
6.436170212765957022e-01 9.355819053965267385e-17
6.489361702127658393e-01 9.355819053965267385e-17
6.542553191489360875e-01 9.355819053965267385e-17
6.595744680851063357e-01 9.355819053965267385e-17
6.648936170212764729e-01 9.355819053965267385e-17
6.702127659574468321e-01 9.355819053965267385e-17
6.755319148936169693e-01 9.355819053965267385e-17
6.808510638297872175e-01 9.355819053965267385e-17
6.861702127659573547e-01 9.355819053965267385e-17
6.914893617021276029e-01 9.355819053965267385e-17
6.968085106382977401e-01 9.355819053965267385e-17
7.021276595744679883e-01 9.355819053965267385e-17
7.074468085106383475e-01 9.355819053965267385e-17
7.127659574468084847e-01 9.355819053965267385e-17
7.180851063829787329e-01 9.355819053965267385e-17
7.234042553191488700e-01 9.355819053965267385e-17
7.287234042553191182e-01 9.355819053965267385e-17
7.340425531914892554e-01 9.355819053965267385e-17
7.393617021276595036e-01 9.355819053965267385e-17
7.446808510638297518e-01 9.355819053965267385e-17
7.500000000000000000e-01 9.355819053965267385e-17
7.553191489361702482e-01 9.355819053965267385e-17
7.606382978723403854e-01 9.355819053965267385e-17
7.659574468085106336e-01 9.355819053965267385e-17
7.712765957446807707e-01 9.355819053965267385e-17
7.765957446808510189e-01 9.355819053965267385e-17
7.819148936170211561e-01 9.355819053965267385e-17
7.872340425531914043e-01 9.355819053965267385e-17
7.925531914893616525e-01 9.355819053965267385e-17
7.978723404255319007e-01 9.355819053965267385e-17
8.031914893617020379e-01 9.355819053965267385e-17
8.085106382978722861e-01 9.355819053965267385e-17
8.138297872340424233e-01 9.355819053965267385e-17
8.191489361702126715e-01 9.355819053965267385e-17
8.244680851063828086e-01 9.355819053965267385e-17
8.297872340425531679e-01 9.355819053965267385e-17
8.351063829787234161e-01 9.355819053965267385e-17
8.404255319148935532e-01 9.355819053965267385e-17
8.457446808510638014e-01 9.355819053965267385e-17
8.510638297872339386e-01 9.355819053965267385e-17
8.563829787234041868e-01 9.355819053965267385e-17
8.617021276595743240e-01 9.355819053965267385e-17
8.670212765957445722e-01 9.355819053965267385e-17
8.723404255319147094e-01 9.355819053965267385e-17
8.776595744680850686e-01 9.355819053965267385e-17
8.829787234042553168e-01 9.355819053965267385e-17
8.882978723404254540e-01 9.355819053965267385e-17
8.936170212765957022e-01 9.355819053965267385e-17
8.989361702127658393e-01 9.355819053965267385e-17
9.042553191489360875e-01 9.355819053965267385e-17
9.095744680851062247e-01 9.355819053965267385e-17
9.148936170212765839e-01 9.355819053965267385e-17
9.202127659574468321e-01 9.355819053965267385e-17
9.255319148936169693e-01 9.355819053965267385e-17
9.308510638297872175e-01 9.355819053965267385e-17
9.361702127659573547e-01 9.355819053965267385e-17
9.414893617021276029e-01 9.355819053965267385e-17
9.468085106382977401e-01 9.355819053965267385e-17
9.521276595744679883e-01 9.355819053965267385e-17
9.574468085106381254e-01 9.355819053965267385e-17
9.627659574468084847e-01 9.355819053965267385e-17
9.680851063829787329e-01 9.355819053965267385e-17
9.734042553191488700e-01 9.355819053965267385e-17
9.787234042553191182e-01 9.355819053965267385e-17
9.840425531914892554e-01 9.355819053965267385e-17
9.893617021276595036e-01 7.476208486968444350e-17
9.946808510638296408e-01 7.317392911589879228e-17
1.000000000000000000e+00 3.779937078764534617e-17


==> I-shape/modes-SVD.txt <==
modes U D T full
0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.229313817944760884e-01 1.321709098153116269e-01 8.111619664270817131e-15 1.397734014035330596e-01
2.000000000000000000e+00 2.882128230667234739e-02 3.251334081877099019e-02 7.659564810437376125e-15 1.384984246202059129e-02
3.000000000000000000e+00 9.061115425409740215e-03 1.105065950278819042e-02 6.823745937196056665e-15 4.654146480560651666e-03
4.000000000000000000e+00 2.940122564653536476e-03 6.170914740884264095e-03 5.736507096169164767e-15 3.351569211491095459e-03
5.000000000000000000e+00 1.517672242500256279e-03 3.543827027138488333e-03 5.351951264253280333e-15 1.368926718016537413e-03
6.000000000000000000e+00 5.944602516578505885e-04 1.729411792168720086e-03 4.185645864497048753e-15 1.304661085083277374e-03
7.000000000000000000e+00 4.146685925940866296e-04 1.355212202966243158e-03 3.743149661497185575e-15 7.951454000448962209e-04
8.000000000000000000e+00 3.602531783808085998e-04 8.189965949829097324e-04 3.510316548813752429e-15 3.956444066637716220e-04
9.000000000000000000e+00 1.920842230211439509e-04 5.902464450978059428e-04 2.710598541286362123e-15 2.383642594926064086e-04
1.000000000000000000e+01 1.119615564301251959e-04 4.515105770678291418e-04 2.151506055167174268e-15 1.606270924042442418e-04
1.100000000000000000e+01 6.809350368165621129e-05 3.039844451428903036e-04 1.355842896586709924e-15 1.046597505686926085e-04
1.200000000000000000e+01 4.095180218524853346e-05 2.298061534765295148e-04 4.841330296780694013e-16 6.192756857172583887e-05
1.300000000000000000e+01 3.712867321831999295e-05 1.797469066850509013e-04 3.694794042673988788e-16 5.239485093561502130e-05
1.400000000000000000e+01 2.309941536584184658e-05 1.518271454333460521e-04 2.594459952144727781e-16 3.986450115465147234e-05
1.500000000000000000e+01 1.926927846066548043e-05 1.019457774924198385e-04 2.281353154286293487e-16 2.415844993877819236e-05
1.600000000000000000e+01 1.215303041387273155e-05 8.340830227970405986e-05 1.848535990958074123e-16 1.957645078232728514e-05
1.700000000000000000e+01 1.033033625926107285e-05 5.594190520857298044e-05 1.763339690794784294e-16 1.274586673831429799e-05
1.800000000000000000e+01 8.198623207170707377e-06 5.368896378833497269e-05 1.561374691805614616e-16 1.215402563717642399e-05
1.900000000000000000e+01 6.801412523279165556e-06 3.693585835209567701e-05 9.992004911101463319e-17 1.070545931452456056e-05
2.000000000000000000e+01 3.975931207778755883e-06 1.300125422360527958e-05 9.992004911101463319e-17 8.136894973649507669e-06
2.100000000000000000e+01 3.369741317635608399e-06 4.258938208793612535e-16 9.992004911101463319e-17 6.274078710732677413e-06
2.200000000000000000e+01 3.132976100858759722e-06 2.508443233190552568e-16 9.992004911101463319e-17 5.959872656124803757e-06
2.300000000000000000e+01 2.240654687413784963e-06 1.990167098259133652e-16 9.992004911101463319e-17 5.018891612215192097e-06
2.400000000000000000e+01 2.199422940850653439e-06 1.905301415675142818e-16 9.992004911101463319e-17 3.902094943422847589e-06
2.500000000000000000e+01 1.440417569460440651e-06 1.427092526537824353e-16 9.992004911101463319e-17 3.027076982568514468e-06
2.600000000000000000e+01 1.313352346351457824e-06 1.303427212820209656e-16 9.992004911101463319e-17 2.607257006111744087e-06
2.700000000000000000e+01 9.944885095036770227e-07 1.280839939844754919e-16 9.992004911101463319e-17 2.394873029550132262e-06
2.800000000000000000e+01 9.515254793726137202e-07 8.786903998576682800e-17 9.992004911101463319e-17 2.289382162141852116e-06
2.900000000000000000e+01 8.152863620800045136e-07 8.786903998576682800e-17 9.992004911101463319e-17 1.574087863737221914e-06
3.000000000000000000e+01 6.990450838603249659e-07 8.786903998576682800e-17 9.992004911101463319e-17 1.438962979487885441e-06
3.100000000000000000e+01 5.936205275572007690e-07 8.786903998576682800e-17 9.992004911101463319e-17 1.373394175051200173e-06
3.200000000000000000e+01 4.462117695769393741e-07 8.786903998576682800e-17 9.992004911101463319e-17 1.319088486143077155e-06
3.300000000000000000e+01 4.106991818011877508e-07 8.786903998576682800e-17 9.992004911101463319e-17 9.758278562850266680e-07
3.400000000000000000e+01 3.566491872724454174e-07 8.786903998576682800e-17 9.992004911101463319e-17 9.259442579063087650e-07
3.500000000000000000e+01 2.898808504096040223e-07 8.786903998576682800e-17 9.992004911101463319e-17 6.954309413114610554e-07
3.600000000000000000e+01 2.561713080505542386e-07 8.786903998576682800e-17 9.992004911101463319e-17 6.483059595624139078e-07
3.700000000000000000e+01 2.435298807783894492e-07 8.786903998576682800e-17 9.992004911101463319e-17 6.200169649944247410e-07
3.800000000000000000e+01 2.153238862132648567e-07 8.786903998576682800e-17 9.992004911101463319e-17 4.758683465048115404e-07
3.900000000000000000e+01 1.620304774799732963e-07 8.786903998576682800e-17 9.992004911101463319e-17 4.622704072018447388e-07
4.000000000000000000e+01 1.402052341658653885e-07 8.786903998576682800e-17 9.992004911101463319e-17 3.603577323637544980e-07
4.100000000000000000e+01 1.378619456025424784e-07 8.786903998576682800e-17 9.992004911101463319e-17 3.087933070270663353e-07
4.200000000000000000e+01 1.310078094081629422e-07 8.786903998576682800e-17 9.992004911101463319e-17 2.824232662345968913e-07
4.300000000000000000e+01 1.209381303905169592e-07 8.786903998576682800e-17 9.992004911101463319e-17 2.733731888080561332e-07
4.400000000000000000e+01 1.153187835091212187e-07 8.786903998576682800e-17 9.992004911101463319e-17 2.188105282951879329e-07
4.500000000000000000e+01 8.872435254177675266e-08 8.786903998576682800e-17 9.992004911101463319e-17 2.020343909755410601e-07
4.600000000000000000e+01 7.722352718280106086e-08 8.786903998576682800e-17 9.992004911101463319e-17 1.723250866632452708e-07
4.700000000000000000e+01 7.433674613083817931e-08 8.786903998576682800e-17 9.992004911101463319e-17 1.560450320305155024e-07
4.800000000000000000e+01 6.707775565459768744e-08 8.786903998576682800e-17 9.992004911101463319e-17 1.276229778872975848e-07
4.900000000000000000e+01 6.599283511362807797e-08 8.786903998576682800e-17 9.992004911101463319e-17 1.110614473916425953e-07
5.000000000000000000e+01 5.425453125645381409e-08 8.786903998576682800e-17 9.992004911101463319e-17 1.079024453667355756e-07
5.100000000000000000e+01 4.278811855263793486e-08 8.786903998576682800e-17 9.992004911101463319e-17 1.012213797925884242e-07
5.200000000000000000e+01 4.155337647262624185e-08 8.786903998576682800e-17 9.992004911101463319e-17 8.255626016227031540e-08
5.300000000000000000e+01 3.667767178008269245e-08 8.786903998576682800e-17 9.992004911101463319e-17 6.125695403698833642e-08
5.400000000000000000e+01 2.917082847445785403e-08 8.786903998576682800e-17 9.992004911101463319e-17 5.802386984305287698e-08
5.500000000000000000e+01 2.617592597516211060e-08 8.786903998576682800e-17 9.992004911101463319e-17 4.951387881665613225e-08
5.600000000000000000e+01 2.410772430679232710e-08 8.786903998576682800e-17 9.992004911101463319e-17 4.435172099879108490e-08
5.700000000000000000e+01 2.264924259097332648e-08 8.786903998576682800e-17 9.992004911101463319e-17 3.692342311519476525e-08
5.800000000000000000e+01 1.945627232531894118e-08 8.786903998576682800e-17 9.992004911101463319e-17 3.128232659177940960e-08
5.900000000000000000e+01 1.896336081134043279e-08 8.786903998576682800e-17 9.992004911101463319e-17 2.130518815293932091e-08
6.000000000000000000e+01 1.563163180097787211e-08 8.786903998576682800e-17 9.992004911101463319e-17 2.097529679050297018e-08
6.100000000000000000e+01 1.517228187992401948e-08 8.786903998576682800e-17 9.992004911101463319e-17 1.861689641884176875e-08
6.200000000000000000e+01 1.334405336182128599e-08 8.786903998576682800e-17 9.992004911101463319e-17 1.548408625664294861e-08
6.300000000000000000e+01 1.206894419893399827e-08 8.786903998576682800e-17 9.992004911101463319e-17 1.432045980431935304e-08
6.400000000000000000e+01 1.074541080475298793e-08 8.786903998576682800e-17 9.992004911101463319e-17 1.198297927507348682e-08
6.500000000000000000e+01 9.468235885287552116e-09 8.786903998576682800e-17 9.992004911101463319e-17 1.058062733620553252e-08
6.600000000000000000e+01 8.986238071168125090e-09 8.786903998576682800e-17 9.992004911101463319e-17 1.024441454885234604e-08
6.700000000000000000e+01 7.226632048199612575e-09 8.786903998576682800e-17 9.992004911101463319e-17 8.918266084711395742e-09
6.800000000000000000e+01 6.529610134633921746e-09 8.786903998576682800e-17 9.992004911101463319e-17 7.723229646793795324e-09
6.900000000000000000e+01 5.608237762431013522e-09 8.786903998576682800e-17 9.992004911101463319e-17 6.791687769617208044e-09
7.000000000000000000e+01 4.789484644552519898e-09 8.786903998576682800e-17 9.992004911101463319e-17 6.061492831940967639e-09
7.100000000000000000e+01 4.456105223270652742e-09 8.786903998576682800e-17 9.992004911101463319e-17 4.701237984016461789e-09
7.200000000000000000e+01 3.915004219862521761e-09 8.786903998576682800e-17 9.992004911101463319e-17 3.647265321384343207e-09
7.300000000000000000e+01 3.601566251159766824e-09 8.786903998576682800e-17 9.992004911101463319e-17 3.571726966703326651e-09
7.400000000000000000e+01 3.511624648025415810e-09 8.786903998576682800e-17 9.992004911101463319e-17 2.813482910038763363e-09
7.500000000000000000e+01 3.282727608338183601e-09 8.786903998576682800e-17 9.992004911101463319e-17 2.471553877767762258e-09
7.600000000000000000e+01 2.846796433619018321e-09 8.786903998576682800e-17 9.992004911101463319e-17 2.172825343234308616e-09
7.700000000000000000e+01 2.465312627428212727e-09 8.786903998576682800e-17 9.992004911101463319e-17 2.074308173050046075e-09
7.800000000000000000e+01 2.346929601057200679e-09 8.786903998576682800e-17 9.992004911101463319e-17 1.705444427725948294e-09
7.900000000000000000e+01 1.910199193448389199e-09 8.786903998576682800e-17 9.992004911101463319e-17 1.347926970770034698e-09
8.000000000000000000e+01 1.707395820590772299e-09 8.786903998576682800e-17 9.992004911101463319e-17 1.101143040504378426e-09
8.100000000000000000e+01 1.571868793701203168e-09 8.786903998576682800e-17 9.992004911101463319e-17 9.068254067130574069e-10
8.200000000000000000e+01 1.339184563650080623e-09 8.786903998576682800e-17 9.992004911101463319e-17 8.815148618956047567e-10
8.300000000000000000e+01 1.173937336310101475e-09 8.786903998576682800e-17 9.992004911101463319e-17 7.253088702245990601e-10
8.400000000000000000e+01 1.109333506614321894e-09 8.786903998576682800e-17 9.992004911101463319e-17 6.078334102191695169e-10
8.500000000000000000e+01 1.006318021041003249e-09 8.786903998576682800e-17 9.992004911101463319e-17 5.154755847621641099e-10
8.600000000000000000e+01 9.012693389522401870e-10 8.786903998576682800e-17 9.992004911101463319e-17 4.572198044364238150e-10
8.700000000000000000e+01 8.432908821214643080e-10 8.786903998576682800e-17 9.992004911101463319e-17 4.169668658824180815e-10
8.800000000000000000e+01 8.028492056135959078e-10 8.786903998576682800e-17 9.992004911101463319e-17 3.827104795973004910e-10
8.900000000000000000e+01 7.273759137333461090e-10 8.786903998576682800e-17 9.992004911101463319e-17 3.202284533058154911e-10
9.000000000000000000e+01 6.526739309905203625e-10 8.786903998576682800e-17 9.992004911101463319e-17 2.899907169626766466e-10
9.100000000000000000e+01 5.377774941592617790e-10 8.786903998576682800e-17 9.992004911101463319e-17 2.386043799250041386e-10
9.200000000000000000e+01 5.229672329060918429e-10 8.786903998576682800e-17 9.992004911101463319e-17 2.045964541433898509e-10
9.300000000000000000e+01 4.686404480151827936e-10 8.786903998576682800e-17 9.992004911101463319e-17 1.948739196604724821e-10
9.400000000000000000e+01 4.387653177097168088e-10 8.786903998576682800e-17 9.992004911101463319e-17 1.730997309448063819e-10
9.500000000000000000e+01 4.031906476634345730e-10 8.786903998576682800e-17 9.992004911101463319e-17 1.557692064330137375e-10
9.600000000000000000e+01 3.630971735932770010e-10 8.786903998576682800e-17 9.992004911101463319e-17 1.482607302939595769e-10
9.700000000000000000e+01 3.153387819984559137e-10 8.786903998576682800e-17 9.992004911101463319e-17 1.276830279870282396e-10
9.800000000000000000e+01 2.881047576979867803e-10 8.786903998576682800e-17 9.992004911101463319e-17 1.111490578527857336e-10
9.900000000000000000e+01 2.734497707654583917e-10 8.786903998576682800e-17 9.992004911101463319e-17 1.003035210780721001e-10
1.000000000000000000e+02 2.557304712559598986e-10 8.786903998576682800e-17 9.992004911101463319e-17 9.265943507850449043e-11
1.010000000000000000e+02 2.333376398012022101e-10 8.786903998576682800e-17 9.992004911101463319e-17 8.988208303235572336e-11
1.020000000000000000e+02 1.853129411248483497e-10 8.786903998576682800e-17 9.992004911101463319e-17 8.444738955675349374e-11
1.030000000000000000e+02 5.503660549713754140e-11 8.786903998576682800e-17 9.992004911101463319e-17 5.089981534884413631e-11
1.040000000000000000e+02 1.809401835270207628e-11 8.786903998576682800e-17 9.992004911101463319e-17 1.667926820485695095e-11
1.050000000000000000e+02 6.551536944635632377e-12 8.786903998576682800e-17 9.992004911101463319e-17 6.309889202372928569e-12
1.060000000000000000e+02 2.009786650873435020e-12 8.786903998576682800e-17 9.992004911101463319e-17 2.035345562914659895e-12
1.070000000000000000e+02 5.844282065396752167e-13 8.786903998576682800e-17 9.992004911101463319e-17 6.195268042186483438e-13
1.080000000000000000e+02 2.576443978981744696e-13 8.786903998576682800e-17 9.992004911101463319e-17 2.247140996289551486e-13
1.090000000000000000e+02 2.293643883065675407e-13 8.786903998576682800e-17 9.992004911101463319e-17 1.271256699293724063e-13
1.100000000000000000e+02 1.208781494826292011e-13 8.786903998576682800e-17 9.992004911101463319e-17 9.774198259487915504e-14
1.110000000000000000e+02 1.111407829071627195e-13 8.786903998576682800e-17 9.992004911101463319e-17 6.984787929199193872e-14
1.120000000000000000e+02 9.875995371909610651e-14 8.786903998576682800e-17 9.992004911101463319e-17 5.815867760405187977e-14
1.130000000000000000e+02 8.509024024625828079e-14 8.786903998576682800e-17 9.992004911101463319e-17 5.607483015931580127e-14
1.140000000000000000e+02 6.587258792610492724e-14 8.786903998576682800e-17 9.992004911101463319e-17 4.792294385527883409e-14
1.150000000000000000e+02 5.575657850751486053e-14 8.786903998576682800e-17 9.992004911101463319e-17 3.509692859573885816e-14
1.160000000000000000e+02 4.887366875550060232e-14 8.786903998576682800e-17 9.992004911101463319e-17 2.896789664953207318e-14
1.170000000000000000e+02 4.612173382411010754e-14 8.786903998576682800e-17 9.992004911101463319e-17 2.827609937082984125e-14
1.180000000000000000e+02 3.956669002957295489e-14 8.786903998576682800e-17 9.992004911101463319e-17 2.350144552989594384e-14
1.190000000000000000e+02 3.118301692002899120e-14 8.786903998576682800e-17 9.992004911101463319e-17 2.305567535698064199e-14
1.200000000000000000e+02 2.460175422881753723e-14 8.786903998576682800e-17 9.992004911101463319e-17 1.940017633465434195e-14
1.210000000000000000e+02 2.084104556256329358e-14 8.786903998576682800e-17 9.992004911101463319e-17 1.759768683874278485e-14
1.220000000000000000e+02 1.805474493306485270e-14 8.786903998576682800e-17 9.992004911101463319e-17 1.462900715079913854e-14
1.230000000000000000e+02 1.513535998523946413e-14 8.786903998576682800e-17 9.992004911101463319e-17 1.227773267083884662e-14
1.240000000000000000e+02 1.416865364491596396e-14 8.786903998576682800e-17 9.992004911101463319e-17 1.106145805025595069e-14
1.250000000000000000e+02 1.162582709516128533e-14 8.786903998576682800e-17 9.992004911101463319e-17 9.226171613527737355e-15
1.260000000000000000e+02 1.042793825733045201e-14 8.786903998576682800e-17 9.992004911101463319e-17 7.821939567135184896e-15
1.270000000000000000e+02 9.164127804295957100e-15 8.786903998576682800e-17 9.992004911101463319e-17 6.612685335827847818e-15
1.280000000000000000e+02 8.354573686755630177e-15 8.786903998576682800e-17 9.992004911101463319e-17 5.950067719232488515e-15
1.290000000000000000e+02 7.317396393265400577e-15 8.786903998576682800e-17 9.992004911101463319e-17 5.660452344621353352e-15
1.300000000000000000e+02 6.548619349132213975e-15 8.786903998576682800e-17 9.992004911101463319e-17 5.377321205258692103e-15
1.310000000000000000e+02 5.847145189179963748e-15 8.786903998576682800e-17 9.992004911101463319e-17 4.988127954331548096e-15
1.320000000000000000e+02 5.197997250185211287e-15 8.786903998576682800e-17 9.992004911101463319e-17 4.177662938376019771e-15
1.330000000000000000e+02 4.882132446572054503e-15 8.786903998576682800e-17 9.992004911101463319e-17 3.568487458806800741e-15
1.340000000000000000e+02 4.796563317618827479e-15 8.786903998576682800e-17 9.992004911101463319e-17 3.231909502046451308e-15
1.350000000000000000e+02 4.193208334741875696e-15 8.786903998576682800e-17 9.992004911101463319e-17 2.978736627156798744e-15
1.360000000000000000e+02 3.799804914504509207e-15 8.786903998576682800e-17 9.992004911101463319e-17 2.859884553876152277e-15
1.370000000000000000e+02 3.267507638749596054e-15 8.786903998576682800e-17 9.992004911101463319e-17 2.777561333684475311e-15
1.380000000000000000e+02 2.980653481531099532e-15 8.786903998576682800e-17 9.992004911101463319e-17 2.550096056439326502e-15
1.390000000000000000e+02 2.697130384128834118e-15 8.786903998576682800e-17 9.992004911101463319e-17 2.400442727906837573e-15
1.400000000000000000e+02 2.514170812454337023e-15 8.786903998576682800e-17 9.992004911101463319e-17 2.283523969242114658e-15
1.410000000000000000e+02 2.444263341067932079e-15 8.786903998576682800e-17 9.992004911101463319e-17 2.082007278909078909e-15
1.420000000000000000e+02 2.251546509272032757e-15 8.786903998576682800e-17 9.992004911101463319e-17 1.867075273544130400e-15
1.430000000000000000e+02 2.013904958269772583e-15 8.786903998576682800e-17 9.992004911101463319e-17 1.730095246651506060e-15
1.440000000000000000e+02 1.928800865457628413e-15 8.786903998576682800e-17 9.992004911101463319e-17 1.693550215722036141e-15
1.450000000000000000e+02 1.882668589741795314e-15 8.786903998576682800e-17 9.992004911101463319e-17 1.515847595470280818e-15
1.460000000000000000e+02 1.749774649013358041e-15 8.786903998576682800e-17 9.992004911101463319e-17 1.431273720317460115e-15
1.470000000000000000e+02 1.731542829904034886e-15 8.786903998576682800e-17 9.992004911101463319e-17 1.338706603879903337e-15
1.480000000000000000e+02 1.564413403831959978e-15 8.786903998576682800e-17 9.992004911101463319e-17 1.192866862562760361e-15
1.490000000000000000e+02 1.561737679486674636e-15 8.786903998576682800e-17 9.992004911101463319e-17 1.100638222403641624e-15
1.500000000000000000e+02 1.473079370587406125e-15 8.786903998576682800e-17 9.992004911101463319e-17 1.012439433401068129e-15
1.510000000000000000e+02 1.352494390536714348e-15 8.786903998576682800e-17 9.992004911101463319e-17 1.010178589906861003e-15
1.520000000000000000e+02 1.217558460834910157e-15 8.786903998576682800e-17 9.992004911101463319e-17 9.547540605498627163e-16
1.530000000000000000e+02 1.171282126174253758e-15 8.786903998576682800e-17 9.992004911101463319e-17 9.204067887135182277e-16
1.540000000000000000e+02 1.149410566452644928e-15 8.786903998576682800e-17 9.992004911101463319e-17 8.116511408409503541e-16
1.550000000000000000e+02 1.079463082525982741e-15 8.786903998576682800e-17 9.992004911101463319e-17 7.550892389348303546e-16
1.560000000000000000e+02 9.433423734793548669e-16 8.786903998576682800e-17 9.992004911101463319e-17 7.273120873214643078e-16
1.570000000000000000e+02 8.913131298423829388e-16 8.786903998576682800e-17 9.992004911101463319e-17 7.037484595265644652e-16
1.580000000000000000e+02 8.113839656516828834e-16 8.786903998576682800e-17 9.992004911101463319e-17 6.560659425384970729e-16
1.590000000000000000e+02 8.041347451597988108e-16 8.786903998576682800e-17 9.992004911101463319e-17 6.465620120376156206e-16
1.600000000000000000e+02 7.558127597904712909e-16 8.786903998576682800e-17 9.992004911101463319e-17 6.312866555550968259e-16
1.610000000000000000e+02 7.422377491144829441e-16 8.786903998576682800e-17 9.992004911101463319e-17 5.958243590755137797e-16
1.620000000000000000e+02 7.117025087715131736e-16 8.786903998576682800e-17 9.992004911101463319e-17 5.697271464123367388e-16
1.630000000000000000e+02 6.525991082036541229e-16 8.786903998576682800e-17 9.992004911101463319e-17 5.570813566283316005e-16
1.640000000000000000e+02 6.256365835541173270e-16 8.786903998576682800e-17 9.992004911101463319e-17 5.381190844345496531e-16
1.650000000000000000e+02 5.937087225129139201e-16 8.786903998576682800e-17 9.992004911101463319e-17 5.227313908488147898e-16
1.660000000000000000e+02 5.794087337584217934e-16 8.786903998576682800e-17 9.992004911101463319e-17 5.013522290727370427e-16
1.670000000000000000e+02 5.737187374463205918e-16 8.786903998576682800e-17 9.992004911101463319e-17 4.790226749177638670e-16
1.680000000000000000e+02 5.496622228700779575e-16 8.786903998576682800e-17 9.992004911101463319e-17 4.587262132485710699e-16
1.690000000000000000e+02 5.255065455061612251e-16 8.786903998576682800e-17 9.992004911101463319e-17 4.445903364795692035e-16
1.700000000000000000e+02 5.014410767705346238e-16 8.786903998576682800e-17 9.992004911101463319e-17 4.266804016016695470e-16
1.710000000000000000e+02 4.386045105287128646e-16 8.786903998576682800e-17 9.992004911101463319e-17 4.193549372195120731e-16
1.720000000000000000e+02 4.034101686519381316e-16 8.786903998576682800e-17 9.992004911101463319e-17 4.117074934153209253e-16
1.730000000000000000e+02 3.248361477445546927e-16 8.786903998576682800e-17 9.992004911101463319e-17 3.981709613080715950e-16
1.740000000000000000e+02 2.773899311332263200e-16 8.786903998576682800e-17 9.992004911101463319e-17 2.840637993010666556e-16
1.750000000000000000e+02 2.578672896603143073e-16 8.786903998576682800e-17 9.992004911101463319e-17 2.765694885238302937e-16
1.760000000000000000e+02 1.967554603654108930e-16 8.786903998576682800e-17 9.992004911101463319e-17 2.298035727342000869e-16
1.770000000000000000e+02 1.556636445284821421e-16 8.786903998576682800e-17 9.992004911101463319e-17 2.047614857362112704e-16
1.780000000000000000e+02 1.355443776710691764e-16 8.786903998576682800e-17 9.992004911101463319e-17 2.034109865367949485e-16
1.790000000000000000e+02 9.549063467244077714e-17 8.786903998576682800e-17 9.992004911101463319e-17 1.937914807298018664e-16
1.800000000000000000e+02 9.169615122841233453e-17 8.786903998576682800e-17 9.992004911101463319e-17 1.494587557122153466e-16
1.810000000000000000e+02 9.169615122841233453e-17 8.786903998576682800e-17 9.992004911101463319e-17 1.250710575172405659e-16
1.820000000000000000e+02 9.169615122841233453e-17 7.524515934777512713e-17 9.335189288519664615e-17 9.316613828863891341e-17
1.830000000000000000e+02 7.998881521139317486e-17 5.437223037131798233e-17 5.904789283435135124e-17 8.218884633053012206e-17
1.840000000000000000e+02 5.883826711509642524e-17 4.160671572346031123e-17 5.661992562446952517e-17 6.403928771049677831e-17
1.850000000000000000e+02 2.662313813713088478e-17 2.312171540948290129e-17 2.495793970185283449e-20 3.919416690062566308e-17

